Interactive System-wise Anomaly Detection

Anomaly detection, where data instances are discovered containing feature patterns different from the majority, plays a fundamental role in various applications. However, it is challenging for existing methods to handle the scenarios where the instances are systems whose characteristics are not readily observed as data. Appropriate interactions are needed to interact with the systems and identify those with abnormal responses. Detecting system-wise anomalies is a challenging task due to several reasons including: how to formally define the system-wise anomaly detection problem; how to find the effective activation signal for interacting with systems to progressively collect the data and learn the detector; how to guarantee stable training in such a non-stationary scenario with real-time interactions? To address the challenges, we propose InterSAD (Interactive System-wise Anomaly Detection). Specifically, first, we adopt Markov decision process to model the interactive systems, and define anomalous systems as anomalous transition and anomalous reward systems. Then, we develop an end-to-end approach which includes an encoder-decoder module that learns system embeddings, and a policy network to generate effective activation for separating embeddings of normal and anomaly systems. Finally, we design a training method to stabilize the learning process, which includes a replay buffer to store historical interaction data and allow them to be re-sampled. Experiments on two benchmark environments, including identifying the anomalous robotic systems and detecting user data poisoning in recommendation models, demonstrate the superiority of InterSAD compared with state-of-the-art baselines methods.

==> history_version/20210524.txt <==
\documentclass[conference]{IEEEtran}
\usepackage{etoolbox}
\makeatletter
\patchcmd{\@makecaption}
  {\scshape}
  {}
  {}
  {}
\makeatletter
\patchcmd{\@makecaption}
  {\\}
  {.\ }
  {}
  {}
\makeatother
\def\tablename{Table}

\IEEEoverridecommandlockouts
% The preceding line is only needed to identify funding in the first footnote. If that is unneeded, please comment it out.
\usepackage{cite}
\usepackage{amsmath,amssymb,amsfonts}
% \usepackage{algorithmic}
\usepackage{graphicx}
\usepackage{textcomp}
\usepackage{xcolor}

\usepackage{helvet}
\usepackage{courier}
\usepackage{subfigure}
\usepackage{amssymb}
\usepackage{enumitem}
\usepackage{amsmath,bm}
\usepackage{color}

% \usepackage[noend]{algpseudocode}
\usepackage{algorithmicx,algorithm}
\usepackage[noend]{algpseudocode} 
% \usepackage{algorithm, algorithmic}
% \usepackage{multirow}
% \usepackage{multicol}

\usepackage{changes}
\usepackage{setspace}
\usepackage{graphbox}
\usepackage{hyperref}
\usepackage{makecell}
\usepackage{diagbox}
\usepackage{multirow}

\newtheorem{define}{Definition}
\newtheorem{example}{Example}
\newtheorem{theorem}{Theorem}

\def\BibTeX{{\rm B\kern-.05em{\sc i\kern-.025em b}\kern-.08em
    T\kern-.1667em\lower.7ex\hbox{E}\kern-.125emX}}
\begin{document}

\title{Interactive Systems-wise Anomaly Detection via Consistent Policy Gradient}

% \title{Towards Anomaly Detection in Markov Decision Process}

% \author{\IEEEauthorblockN{1\textsuperscript{st} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% \and
% \IEEEauthorblockN{2\textsuperscript{nd} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% \and
% \IEEEauthorblockN{3\textsuperscript{rd} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% \and
% \IEEEauthorblockN{4\textsuperscript{th} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% \and
% \IEEEauthorblockN{5\textsuperscript{th} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% \and
% \IEEEauthorblockN{6\textsuperscript{th} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% }

\maketitle

\begin{abstract}

Anomalous patterns widely exist in the real-world applications which can be formulated by Markov decision process (MDP), such as users' malicious clicks in a recommender system or unpredictable responses in controlling systems.
Motivated by this, we study anomaly detection for MDP systems in this work.
\textcolor{red}{Different from conventional point- and pattern-wise anomaly detection, where each instance is either a point or pattern, we propose to detect anomalous systems where each instance is an MDP system in our setting.}
This is a challenging problem because (i) \textcolor{red}{existing work lacks formal definitions for anomalous MDP systems;}
(ii) the detector needs to interact with the environment to progressively collect the data, which contradicts the assumptions of many traditional anomaly detectors that operate on static datasets; 
(iii) the state and action spaces of real-world MDPs can be continuous and noisy with high-dimension, which poses challenges in the efficiency of the algorithms. 
To tackle these challenges, we formalize the anomalous rewards and state transition in MDP, and propose \textcolor{red}{Consistent Policy Gradient (CPG)} for end-to-end anomaly detection in MDP. 
In CPG, the policy minimizes the pair-wise distances of normal system representations to encourage consistent trajectories in normal MDP systems and isolate anomalous ones. 
Experiments on two benchmark environments, including user attack detection in recommender systems and anomalous robotic system detection, demonstrate the superiority of CPG compared with baselines.
See the source code here\footnote{See the source code here \url{https://anonymous.4open.science/r/b63dff18-e85f-4c10-88dc-c97180d4c67f/\#usage}.}.

\end{abstract}

% \begin{IEEEkeywords}
% component, formatting, style, styling, insert
% \end{IEEEkeywords}


\section{Introduction}

% Problem definition, motivation of the problem, novelty of the problem, challenges of the problem, motivation of the proposed solution, novelty of the proposed solution, contribution

% [Paragraph 1] Reinforcement learning has achieved success. Many RL systems have been deployed in real-world.

% %\cite{dulac2019challenges}.

% [Paragraph 2] Anomalies widely exist in RL environments in real-world. They can be some broken legs of robotics, or some malicious users in recommender system. Some other examples...

% [Paragraph 3] Identifying the anomalies in RL is crucial in real-world. (1) The benefit of traditional AD. (2) Improve the performing. Maybe an motivating example of HalfCheetah and a figure to illustrate the performance drop with and w/o anomalies? Thus, we are motivated to explore anomaly detection in RL.

% [Paragraph 4] However, this is a challenging task, because (1) (2) (3) ... Think about why AD on RL is different from AD on others. Why RL makes it difficult.

% [Paragraph 5] To address these challenges, we propose a solution... Passive method. Active method...

% [Paragraph 6] Our contributions are as follows. (1) We identify a new problem. We define what is anomaly is RL. (2) We propose a framework. The framework is novel. (4) The framework works well. It achieves high accuracy. It can stabilize the training, etc.


% Model-free Reinforcement learning (RL) has been demonstrated to effectively training sophisticated policies by interacting with environments while acquiring the collections of observations and rewards.
% Combined with deep neural networks, Deep RL holds the promise of automating a wide range of decision making and control tasks, such as neural architecture search \cite{Barret2016}, robot controls \cite{zhu2017target}, traffic controls \cite{xu2018large} and recommender systems \cite{zheng2018drn}.

Markov decision process (MDP) is a widely-used mathematical framework for modeling sequential decision-making process~\cite{bellman1957markovian}, with various applications, such as robotic control~\cite{kober2013reinforcement}, traffic management~\cite{xu2018large} and path planning systems in visual navigation~\cite{zhu2017target}. Meanwhile, recent advances in deep reinforcement learning~\cite{mnih2013playing,mnih2016asynchronous,lillicrap2015continuous} have achieved remarkable success in solving MDP and pushed it forward towards a broader range of applications, such as playing games~\cite{silver2016mastering}, natural language processing~\cite{li2016deep}, and recommender systems~\cite{zheng2018drn}.

% Guanchu: Markov decision process (MDP) is a widely-used framework for modeling sequential decision making process \cite{bellman1957markovian}, with a broad range of applications, such as the controlling systems in robotics \cite{kober2013reinforcement}, dispatch systems in traffic management \cite{xu2018large} and path planning systems in visual navigation \cite{zhu2017target}.Furthermore, it is worth noting that the applications of deep neural networks to MDP systems in some domains leads to remarkable deep models on reinforcement learning, such as Deep Q Learning (DQN) \cite{mnih2013playing}, Asynchronous Advantage Actor-Critic (A3C) \cite{mnih2016asynchronous} and Deep deterministic Policy Gradient (DDPG) \cite{lillicrap2015continuous}, which have been widely applied in playing games \cite{silver2016mastering}, dialogue \cite{li2016deep} and recommender systems \cite{zheng2018drn}.


% automatic control \cite{abdolmaleki2018maximum}
% Due to the development of deep neural network, a significant breakthrough is to employ deep learning in MDPs such as Deep Q Learning (DQN) \cite{mnih2013playing}, Asynchronous Advantage Actor-Critic (A3C) \cite{mnih2016asynchronous} and Deep deterministic Policy Gradient (DDPG) \cite{lillicrap2015continuous}, which and has been widely applied in the fields of automatic control \cite{abdolmaleki2018maximum}, economics, robotics \cite{kober2013reinforcement}, traffic dispatching \cite{xu2018large}, navigation \cite{zhu2017target} 
% and recommender systems \cite{zheng2018drn}.

Anomalous patterns widely exist in real-world MDP systems.
We provide two motivating examples on anomalous reward and state transition in MDP in Figures~\ref{fig:anomalous_example} (a) and (b).
(a) In a recommender system, each user can be formulated in an MDP, where the user features, recommended items, and click-through rate correspond to the state, the actions, and the reward, respectively~\cite{shi2019virtual}.
Anomalous rewards derive from malicious users who strategically click the items that contradict those of the majority of the users to contaminate predictions of the model~\cite{aktukmak2019quick}. % \cite{o2005recommender}
Given such anomalous reward feedback, a recommender system may fail to learn the preference of majority users~\cite{wilson2013power}.
(b) A controlling system triggers a response signal to an external activation at each time point, which corresponds to the state transition of MDP~\cite{brockman2016openai}. Some systems may behave falsely or differently from the majority in response to the activation, implying flawed components in the systems. Detecting such anomalous transitions could prevent bigger losses in the future. 
Beyond the above application scenarios, anomaly detection in MDP could also benefit many other tasks due to the broad applicability of the MDP framework. However, there lacks an algorithm or even a formal definition concerning anomaly detection in MDP to the best of our knowledge.
To bridge this gap, we aim at providing a unified formulation of anomalous patterns in MDP systems from the perspectives of both anomalous reward and transition, and designing effective anomaly detection algorithms tailored for MDP systems.

% Another example is how anomalous transition detection could help detect anomalous controlling systems, as shown in Figure~\ref{fig:anomalous_example} (b).

% Figure~\ref{fig:anomalous_example} (a) shows a motivating example of how anomalous reward detection could help identify the malicious users in recommender systems. Specifically,

% While previous studies have extensively studied how to solve MDP, little research has focused on anomaly patterns in MDP.
% In this work, we investigate anomaly detection in MDP systems. More concretely, we study two types of anomalies in the view of reward and transition, respectively.

%\textcolor{red}{Considering the above application scenarios, the detection of anomalous MDP systems is well motivated but has not been solved by existing work yet.} 


% Instead of the decision problem, we consider a different scenario in this work,
%Guanchu: In this work, we consider anomaly detection for MDP systems. Anomalous MDP systems widely exist in the real-world, which refer to the systems whose behaviors do not conform to that of normal systems \cite{chandola2009anomaly}. For example, in recommender systems, each user can be formulated into an MDP system. Each user's feature, recommended items and clicking rate correspond to the states, actions and rewards, respectively \cite{shi2019virtual}.  A minority of users' clicking rate fails to be consistent with that of most users, as shown in Figure \ref{fig:anomalous_example} (a), corresponding to the anomalous reward in MDP systems. Such anomalous users can terribly prevent the system learning the preference of most users \cite{wilson2013power}. Another example is anomalous transition MDP system in controlling systems, where in each time point, a controlling system's response signals to an external activation correspond to the state transition of MDP influenced by an action \cite{brockman2016openai}. However, as shown in Figure \ref{fig:anomalous_example} (b), certain systems behave anomalously as a result of suffering from out-of-common state transitions in response to common activation. Such anomalous state transition implies the imperfect components inside the system, which should be identified to prevent losses and disasters.

% \deleted{Since anomalous MDP systems in different application fields may have different patterns of out-of-distribution, we focus on detecting anomalous reward and transition MDP system in this work.}
% Specifically, anomalous reward MDP system has broad application
% without loss of generality,
% Reward-target anomalous systems are those attached with anomalous reward sequence, which has 
% Transition-target anomalous systems are those attached with anomalous state transitions, which is widespread
% they can be formalized as reward- and transition-anomalous systems as follows without loss of generality.

% The necessities of anomaly detection for MDP systems result from the fact that anomalous systems may cause irretrievable damages in a wide variety of application domains \cite{chalapathy2019deep}.

% For example, anomalous controlling systems, due to the limitation of manufacture, long-time usage or other unexpected internal factors, may terribly shut down the whole machine due to their electronic characteristics \cite{krishnamurthy2019anomaly}.
% Anomalous traffic patterns in recommender systems, as a result of users' improper operation, anomalous network traffic or deliberate brushing flow may significantly prevent the system from learning normal users' preference, and lead to the failure of recommendation \cite{xia2015novel}.

%  $\mathcal{M}^{(1)}, \mathcal{M}^{(2)}, \cdots, \mathcal{M}_i$ to sample trajectories 
% trajectory $\boldsymbol{\tau}^{(1)}, \boldsymbol{\tau}^{(2)}, \cdots, \boldsymbol{\tau}_i$
% maps the original trajectories $\boldsymbol{\tau}^{(1)}, \boldsymbol{\tau}^{(2)}, \cdots, \boldsymbol{\tau}_i$ into $\boldsymbol{u}^{(1)}, \boldsymbol{u}^{(2)}, \cdots, \boldsymbol{u}_i$, respectively

% \noindent
% \textcolor{red}{
% SPECIFY ITS DIFFERENCE TO PATTERN-WISE AD.
% }

\begin{figure}
% \setlength{\abovecaptionskip}{3mm}
% \setlength{\belowcaptionskip}{-0.3cm}
% \subfigbottomskip=-5mm
% \subfigcapskip=-2mm
\centering
\begin{minipage}[b]{0.22\textwidth}
\centering
\subfigure[]{
\centering
\raisebox{0.3\height}{\includegraphics[width=0.2\textwidth]{figure/pt_ad-cropped.pdf}}
}
\subfigure[]{
\centering
\includegraphics[width=0.6\textwidth]{figure/ts_ad-cropped.pdf}
}\\
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/p_r01-cropped.pdf}
}
\end{minipage}
\begin{minipage}[b]{0.26\textwidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/sys_ad-cropped.pdf}
}
\end{minipage}
% \begin{minipage}[b]{0.275\textwidth}
% \centering
% \subfigure[]{
% \centering
% \includegraphics[width=0.6\textwidth]{figure/toy_mdp_2state-cropped.pdf}
% }\\
% \subfigure[]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/toy_mdp_2state-cropped.pdf}
% }
% \end{minipage}
\caption{
(a) Point-wise anomaly. 
(b) Pattern-wise anomaly.
(c) Distribution of $r_0$, $r_1$ and average reward $\frac{1}{2}(r_0 + r_1)$ fitted by a multi-arm bandit.
(d) Interactive system anomaly: Upper: Illustration of normal (blue) and anomalous (red) systems (taking robot arms as an example). Middle: Normal and anomalous systems give similar response to the activation in most cases.
Lower: Anomalous systems can be isolated according to its out-of-distribution response to well-designed activation.
% (d) The samples of reward sequence $[r_0, r_1]$, where $x$ and $y$ sub-axes plot the distribution of $r_0$ and $r_1$, respectively.
% (a) State transitions of example MDP, where an action $a$ makes the system transform from the initial state $s_0$ to $s_1$, and the next action $a$ makes it return to $s_0$.
}
\label{fig:example_mdp}
\end{figure}


It is non-trivial to achieve this goal due to the following challenges. 
First, we try to detect anomalous \textit{systems} which could potentially behave differently from normal systems.
This is not the same as traditional anomaly detection scenarios~\cite{chalapathy2019deep}, such as point-wise and pattern-wise anomaly detection shown in Figures~\ref{fig:example_mdp} (a) and (b), where data instances or patterns are readily given. In system-wise anomaly detection, we need to provide activation signals to systems and collect their responses (or behaviors) as data, so that we could detect anomalous patterns from them. Such a procedure is shown in Figure~\ref{fig:example_mdp} (d). An effective activation should successfully trigger out-of-distribution responses from anomalous systems, which is challenging due to the fact that anomalous systems usually behave similarly to normal ones given random activations.
Second, in real-world applications, the state and action spaces of the MDP systems can be continuous with high dimensions. This is challenging for designing efficient algorithms, as we need to identify anomalies within huge search spaces. Third, representations obtained from real-world MDP systems could contain significant noises, which brings further difficulties for anomaly detection.

% different from conventional anomaly detection scenarios, such as point-wise, contextual, or collective anomaly detection, which operate on static datasets with fixed instance representations~\cite{chalapathy2019deep},
% MDP describes an interactive process with dynamic state representations.
% As a result, traditional algorithms will usually fail in the context of MDP. Even though some prior work has studied anomaly detection for multi-armed bandit~\cite{zhuang2017identifying,ban2020generic}, they assume that there is no state transition in the environment, which restricts their applicability in many scenarios, such as anomalous hard-ware detection.

% Guanchu: Unfortunately, detecting anomalies in MDP is a non-trial task due to the following challenges. First, different from conventional anomaly detection, such as point-wise, contextual or collective anomaly detection, which depends on static datasets providing enough representations for each instance \cite{chalapathy2019deep}, anomaly detection for MDP systems needs to actively interact with each system to acquire its representation. Even though existing work on detecting anomalous arms for multi-armed bandit can operate interactively, such as the RR \cite{zhuang2017identifying} and GOLD \cite{ban2020generic}, they ignore the state transitions of each instance, one of significant characteristics of MDP. Second, the state and action space of real-world MDP systems are continuous and high dimensional, which makes random sampling work inefficiently to interact with each system. Third, representations acquired from real-world MDP systems have fluctuations due to the noise, which makes it more difficult to detect anomalous systems.

% \deleted{Furthermore, the following challenges of anomaly detection for MDP systems remain to be solved:}

%\begin{itemize}[leftmargin=11pt]

% \item Anomaly detection depends on the interaction with each MDP systems.

%\item The state and action space of real-world MDP systems are continuous and high dimensional.

%\item Representations acquired from real-world MDP systems have fluctuations due to the noise, which makes it more difficult to detect anomalous systems.

% \item Random sampling works ineffectively in high dimensional continuous space.

% \item It has to be category discussion to detect reward- and transition-target anomalous systems.
% that anomalous MDP systems in different application fields may have different anomalous features (e.g. in recommender systems, anomalous clicking rate on items is characterized by MDP's anomalous reward; while in robotic systems, a robot's anomalous motion is formulated into MDP's anomalous state transition).

%\end{itemize}



% Existing work formulate each system as one of arms in multi-armed bantit (MAB), and discover anomalous systems via detecting anomalous arms in multi-armed bantit (MAB) \cite{zhuang2017identifying} \cite{ban2020generic}.


% , which is significantly due to the influence 
% are based on the assumption that learner's behavior can hardly influence the bandit itself, and neglects the state transitions of each system.
% However, for MDP systems, the assumption does not hold  any more.
% a significant assumption of MAB that the learner's behavior can hardly influence the bandit itself does not hold for MDP systems any more.
% Specifically, we use an example MDP system to clarify 
% how the state affect detecting anomalous systems.
% Existing work on detecting anomalous arms in MAB, such as Round-Robin (RR), Weighted Round-Robin (WRR) \cite{zhuang2017identifying} and Generic Outlier Detection (GOLD) \cite{ban2020generic} are incapable to detect a MDP systems.


% To model this interactive detection process, one of widespread techniques is multi-armed bantit (MAB).
% Specifically, each machine is modeled as one of arms of a multi-armed bantit, and the detection of outlier machine depends on the abnormal arm .
% Although existing work on detecting anomalous arms in multi-armed bantit are elaborate, such as Round-Robin (RR), Weighted Round-Robin (WRR) \cite{zhuang2017identifying}, and Generic Outlier Detection (GOLD) \cite{ban2020generic}, 
%for multi-arm bandit with outlier reward function.

% However, in practical scenario, it is inevitable that the behavior of observing and measuring a machine can change itself.
% One of well-known model to formulate the learner's interaction with machine is the Markov Decision Process (MDP).
% In MDP, the state of process depends on the learner's behavior and its previous state.


% We give the following example to illustrate how anomaly detection for MAB fails to work for MDP.
% , where $s_0$ denotes the initial state; learner's action $a$ makes the system transform to state $s_1$, and the next action $a$ makes it return to $s_0$.
% , where $\mu^n_i$ (blue) and $\mu^o_i$ (red) denote the mean reward of normal systems and anomalies in state $i$, for $i = 0$ and $1$.

% The ignorance of state transition may suffer from missing key representative novelty of outlier machines when the patterns of novelty in states $s_0$ and $s_1$ are adverse, as shown in Figure \ref{fig:toy_mdp} (b), where $\mu_0^o < \mu_0^n$ but $\mu_1^n < \mu_1^o$.
% As anomaly detection in MAB, the normal machines provide reward for the learner to observe, and outlier machines give out-of-distribution reward compared with that of normal machines.
% Different from MAB, the distribution of reward is not only specific to the machine but the state of machine as well, where we use $\mu_j^i$ and $\mu_j^o$ to denote the mean reward provided by normal and outlier machines in state $i$, respectively, where $i=0$ and $1$.

%the distribution of reward provided by each arm is not influenced by the learner's behavior.
% In this work, we consider a more sophisticated case: the learner's behavior can affect the machine itself, which can be modeled by a Markov Decision Process.

% conduct a pilot study on

To tackle the above challenges, we investigate anomaly detection for MDP systems.
\textcolor{red}{
Specifically, we study how we can effectively identify an anomalous system according to its responded reward or transitions, and how we can build efficient anomaly detection algorithms with very few interactions with each MDP system.}
The contributions of this work are summarized as below:

\begin{itemize}[leftmargin=11pt]

\item We formally define two types of anomalies in MDP systems from the perspectives of reward and state transitions.
% anomalous reward and transitions.

\item We propose an end-to-end framework for anomaly detection in MDP, dubbed Consistent Policy Gradient (CPG), which encourages consistent trajectories in normal MDP systems to isolate anomalous MDP systems.

\item We introduce two practical instances of CPG by learning the embedding network according to the reward sequences and trajectories, which can abstract the trajectories into lower-dimensional embedding space.

%Guanchu: \item Propose Consistent Policy Gradient (CPG) for detecting anomalous MDP systems, including a policy to efficiently interact with each system, and an embedding network to map the original trajectories acquired from each system into lower dimensional embedding space as more abstract representations, where the policy is updated to minimize the pair-wise distance of the representation of each system  to reduce the fluctuation.

% each system's state transition depends on the actions generated by the policy, and

\item We demonstrate the effectiveness and benefits of CPG with extensive experiments on two real-world applications, including user attack detection in recommender systems and anomalous robotic systems identification.

% \item Propose Consistent Policy Gradient (CPG), an end-to-end framework to detect anomalous MDP systems.

\end{itemize}

% \deleted{Finally, we conduct sufficient experiments, where CPG is applied to detect user attack in recommender systems and identify anomalous robotic systems in comparison with baselines, to demonstrates its effectiveness.}

% \deleted{In this work, we formally define anomalous MDP systems including anomalous reward and transition systems, and proposed Consistent Policy Gradient (CPG) to address above challenges.
% Figure \ref{fig:CPG_block} shows the process of CPG, where the main contributions are summarized as follows:}

% In summary, the contributions of this work are as follows:

% Finally, the proposed CPG is combined with different structures of embedding network, leading to CPG with reward prediction (EPR/R) and that with trajectory embedding (CPG/T) for reward- and transition-target anomaly detection, respectively.

% First, we formally define reward- and transition-target anomalous MDP systems.
% Secondly, we propose Consistent Policy Gradient (CPG) including CPG with reward prediction (CPG/R) and trajectory embedding (CPG/T) for reward- and transition-target anomaly detection, respectively.
% Finally, sufficient experiments are implemented to illustrate the effectiveness of our proposed CPG.

% Furthermore, it has to be category discussion that anomalous MDP systems in different application fields may have different anomalous features.
% Without loss of generality, we consider reward- and transition-target anomalous systems:
% \begin{itemize}[leftmargin=11pt]
% \item
% \textbf{Reward-target anomaly}:
% % Reward-target anomaly detection aims to detect 
% Reward-target anomalous systems are those attached with anomalous reward sequence, which has broad application in recommender systems.
% Specifically, each user can be formulated into an MDP system, where its feature, recommended items and its feedback correspond to the states, actions and rewards, respectively. 
% A minority of users' feedback on common items fails to be consistent with that of most users, and are formulated as reward-target anomaly.
% % , and can be detected according to their anomalous feedback.

% \item
% \textbf{Transition-target anomaly}: 
% % Transition-target anomaly detection aims to detection MDP 
% Transition-target anomalous systems are those attached with anomalous state transitions, which is widespread in controlling systems.
% Specifically, in each time point, each MDP system has a state transition driven by the external activation.
% However, certain systems can be formulated as Transition-target anomaly as a result of suffering from out-of-common state transitions in response to common activations.
% \end{itemize}

% one of key techniques is to propose effective method to 


% interact with MDPs so that outliers can be identified in as less time of interaction as possible.


% To address this challenge, we propose to learn a policy to sample an optimal trajectory for anomaly detection.
% Furthermore, instead of directly using the original trajectory as the representation of each system, we propose to embed the original trajectory into embedding space (smaller than trajectory space), and use the embedding values as the representation of each machine for anomaly detection.


% It becomes challenged for MDPs with huge trajectory space due to the following two reasons:
% \begin{itemize}
%     \item Limit number of randomly sampled trajectories in each time of interaction fails to provide enough representation for anomaly detection.
    
%     \item High dimensional trajectories introduce innegligible noise to disturb anomaly detection.
    
%     \item Normal MDPs have fluctuation, and outlier MDPs have parts same with normal.
    
% \end{itemize}

% \begin{table}[]
%     \centering
%     \begin{tabular}{c|c|c|c}
%       \hline
%         & HalfCheetah\footnote{http://gym.openai.com/envs/HalfCheetah-v2/} 
%         & Walker
%         & Ant \\ % Hopper iForest $0.81$ LOF $0.79$ OCSVM $0.66$
%       \hline
%       Isolation Forest & $0.77$ & $0.74$ & $0.77$ \\
%       LOF & $0.73$ & $0.73$ & $0.81$\\
%       One-class SVM & $0.62$ & $0.62$ & $0.75$ \\
%       \hline
%     \end{tabular}
%     \caption{Random trajectory for anomaly detection.}
%     \label{tb:rand_action_ad}
% \end{table}


% There are necessaries Anomaly detection (AD)
% For controlling systems, damages of industrial units should to be detected early to prevent further escalation and losses.
% AD for MDPs provides companies a guidance to select their productions for reparation, avoiding wasting limited resource in checking normal productions.
% For online software systems, abnormal network traffic or vicious attacking should be removed before the data arriving the serves.
% AD for MDPs gives the company a chance to shield their database from memory overflow or crash.
% For tasks of machine learning, Figure \ref{fig:half_cheetah_anomaly} illustrates the negative impacts of abnormal MDPs to deep reinforcement learning, where details on the experiments can be achieved in Appendix A.
% As shown in Figure \ref{fig:half_cheetah_anomaly},
% the policy achieves more rewards as it is learned in fewer abnormal MDPs.
% Hence, AD for MDPs bring us a better policy for downstream machine learning.

% %few abnormal instances of environment leads to the performance degradation of global policy, where the converged reward has terribly decayed.
% % Considering its necessaries


% \begin{figure}
% \centering
% \subfigure[Average Reward of deep reinforcement learning in 100 MDPs including (Green) no abnormal MDPs, (Blue) 2 abnormal MDPs and (Red) 4 abnormal MDPs.]{
% \includegraphics[width=0.24\textwidth]{figure/half_cheetah_anomaly.png}
% \label{fig:half_cheetah_anomaly}
% }
% \subfigure[Given identical actions $a_0, a_1$ and $a_2$, outlier MDPs' state transition (Red) versus outlier MDPs' state transitions (Black).]{
% \includegraphics[width=0.20\textwidth]{figure/outlierMDPs.png}
%     \label{fig:outlierMDPs}
% }
% \end{figure}

% % \begin{figure}
% %     \centering
% %     \includegraphics[width=0.26\textwidth]{figure/outlierMDPs.png}
% %     \caption{.}
% %     \label{fig:outlierMDPs}
% % \end{figure}

\section{Preliminaries}
In this section, we introduce the notations, background and provide the problem definition. Specifically, Markov decision process is adopted to formalize the interaction with systems. We also define the problem of system-wise anomaly detection from two perspectives including anomalous reward and anomalous transition.

% In this section, we provide a background of the Markov Decision Process~(MDP), 
% Then we discuss the limitations of anomaly detection algorithms for multi-armed bandits. Finally, we formally define the problem of anomaly detection in MDP.

\subsection{Markov Decision Process}

Markov decision process (MDP) describes a discrete-time stochastic process represented by state space $\mathcal{S}$, action space $\mathcal{A}$, reward space $\mathbb{R}$ and state transition $\mathcal{S} \times \mathcal{A} \to \mathcal{S}$.
Here, we employ MDP to characterize the interaction with a system.
Specifically, in each timestep $t$, a system is in state $s_t \in \mathcal{S}$, receives an activation $a_t \in \mathcal{A}$, transits from $s_t$ to $s_{t+1}$, and generates a reward signal $r_t \in \mathbb{R}$.
The state transition of MDP can be widely applied in various domains to model system behaviors in response to external activation.
For example, in recommender systems~\cite{zheng2018drn}, a user receives a list of recommended items, and gives response to the recommendation and has a shift of interest. In robotic control~\cite{kober2013reinforcement}, a robot makes movements in response to an external electrical activation.
During interactions, the state transitions of each system along the discrete timeline $t = 0, 1, \cdots, T$ result in a trajectory $\boldsymbol{\tau} = \{ s_0, a_0, \cdots, s_{T-1}, a_{T-1} \}$ and a reward sequence $\boldsymbol{r} = [r_0, \cdots, r_{T-1}]$, which reflect the characteristics of the system. They could then be utilized for downstream tasks, such as anomaly detection in this work.



\begin{figure}
% \setlength{\abovecaptionskip}{-2mm}
% \setlength{\belowcaptionskip}{-0.5cm}
% \subfigcapskip=-2mm
\centering
\begin{minipage}{0.62\linewidth}
\centering
\subfigure[Interactions with normal users.]{
\centering
\includegraphics[width=1.0\textwidth]{figure/good_recsys-cropped.pdf}
}
\end{minipage}
\text{  }
\begin{minipage}{0.28\linewidth}
\centering
\subfigure[Malicious users.]{
\centering
\raisebox{0.05\height}{\includegraphics[width=1.0\textwidth]{figure/bad_recsys-cropped.pdf}}
}
\end{minipage}
\caption{(a) The recommender system collects users' responses in the interaction with normal users to learn their preference.
(b) Anomalous users maliciously attack the system by providing fake user preference.}
\label{fig:anomalous_example_recsys}
\end{figure}


% Other applications involve robotics \cite{kober2013reinforcement} and traffic control \cite{xu2018large}.

% MDP describes a discrete-time stochastic control process, represented by state space $\mathcal{S}$, action space $\mathcal{A}$, transition function $s_t, a_t \to s_{t+1}: \mathcal{S} \times \mathcal{A} \to \mathcal{S}$ and reward function $r_t: \mathcal{S} \times \mathcal{A} \to \mathbb{R}$, where $t$ denotes the timestep.
% Due to the Markov property, $r_t$ and $s_{t+1}$ only depends on $s_t$ and $a_t$ for each system.

% Guanchu: MDP is a discrete time stochastic control process, characterized by state space $\mathcal{S}$, action space $\mathcal{A}$, transition function $s_t, a_t \to s_{t+1}: \mathcal{S} \times \mathcal{A} \to \mathcal{S}$ and reward function $r_t: \mathcal{S} \times \mathcal{A} \to \mathbb{R}$, where $t$ denotes the discrete time point. Starting from $t = 0$, the next state of MDP $s_{t+1}$ depends on current state $s_t$ and action $a_t$.  If an action $a_t$ is generated in each time step $t$ for $0 \leq t \leq T$, a trajectory $\boldsymbol{\tau} = \{ s_0, a_0, \cdots, s_{T-1}, a_{T-1} \}$ and reward sequence $\boldsymbol{r} = [r_0, \cdots, r_{T-1}]$ can be achieved by recursively providing $a_t$ for the MDP and observing its next state $s_{t+1}$ for $T$ times, where $T$ denotes the last time step. MDP is widely used in various application scenarios, such as playing games \cite{silver2016mastering}, robotic control \cite{kober2013reinforcement}, traffic control \cite{xu2018large}, and recommender systems \cite{zheng2018drn}.

% The experiment in this work involves the application of MDP to recommender systems, where users' features, items pushed to users and users' clicking rates on given items correspond to the states, actions and rewards, respectively. 
% Moreover, the experiment also involves MDP-based robotic systems, where the state includes a robot's position, velocity and angles of joints, and action corresponds to external electrical activation to the system.

% The framework of MDPs can be broadly applied to different domains, e.g. for controlling system, we can model activation signals as actions and the output signals of sensors as states, For recommender systems, it is common terminologies to model feature representations for users as states and that for news as actions.

% well defined

\begin{figure*}[t]
\setlength{\abovecaptionskip}{0.15cm}
\setlength{\belowcaptionskip}{-0.5cm}
\centering
\includegraphics[width=0.99\textwidth]{figure/blockgram-cropped.pdf}
\caption{An overview of Consistent Policy Gradient framework. A policy strategically selects actions to interact with each MDP system; an embedding network learns the representation of the MDP systems according to the generated reward sequences or trajectories. }
\label{fig:CPG_block}
\end{figure*}


% the reward sequence provides more characteristics of each system than the average reward. 
% representative novelty of anomalous systems when $\mu_0^o \!<\! \mu_0^n$ and $\mu_1^n \!<\! \mu_1^o$. Especially when $\mu_0^o + \mu_1^o \approx \mu_0^n + \mu_1^n $, as shown in Figure \ref{fig:example_mdp} (b), anomalous systems have nearly the same average reward as normal systems, thus are difficult to be detected. 

%EGuanchu: xisting work on detecting anomalous arms for Multi-armed Bandit \cite{zhuang2017identifying} \cite{ban2020generic} cannot be applied to detect anomalous MDP systems, due to the ignorance of each system's state transitions. We conduct an example MDP system with state transitions and reward distribution shown in Figures \ref{fig:example_mdp} (a) and (b) to demonstrate the necessity of considering state transition in the detection of anomalous systems. The ignorance of state transitions enjoys the average reward over the whole state space for each system, which may suffer from missing representative novelty of anomalous systems when $\mu_0^o \!<\! \mu_0^n$ and $\mu_1^n \!<\! \mu_1^o$. Especially when $\mu_0^o + \mu_1^o \approx \mu_0^n + \mu_1^n $, as shown in Figure \ref{fig:example_mdp} (b), anomalous systems have nearly the same average reward as normal systems, thus are difficult to be detected. In this work, the time series trajectory is conserved as the representation of each system (for the example MDP system, it is the reward sequence including that in the first and second time steps). As shown in Figure \ref{fig:example_mdp} (c), the time series trajectories are more representative than the average reward in detecting anomalous systems. And our work aims at providing a solution of anomaly detection for more general MDP systems with possibly continuous and high dimensional state and action space.


% , which actually fit the average reward over the whole state space.





\subsection{Problem Formulation}
To formally define the problem of system-wise anomaly detection, we consider $N$ MDP systems $\mathcal{M}_1, \mathcal{M}_2, \cdots, \mathcal{M}_N$ with identical state space $\mathcal{S}$ and action space $\mathcal{A}$.
Intuitively, anomalous systems refer to those behave significantly different from the majority systems in response to the same activation $\boldsymbol{a} = [a_0, \cdots, a_{T-1}]$.
The detailed definition is given as below:

%Anomaly detection aims to identify the instances that significantly deviate from the  majority.

% \textcolor{red}{
% We formally define the problem of anomaly detection for MDP systems according to two possible anomalous responded sequences (the reward sequence or trajectory) from the systems, respectively.
% Specifically, we consider $N$ MDP systems $\mathcal{M}_1, \mathcal{M}_2, \cdots, \mathcal{M}_N$ with identical state space $\mathcal{S}$ and action space $\mathcal{A}$. 
% Each system $\mathcal{M}_i$ responses a reward sequence $\boldsymbol{r}_i$ and trajectory $\boldsymbol{\tau}_i$ to an activation sequence $a_0, \cdots, a_{T-1}$.
% Letting $0 \!<\! \epsilon \!<\! 1$ denote the rate of anomalous systems, we give the detailed definition of anomalous systems as follows.}

\begin{define}[Anomalous System] 
System $\mathcal{M}_i$ is defined as an anomalous system if $\exists \textbf{G} \!\subset\! \{ i \mid 1 \!\leq\! i \!\leq\! N \}$ and $|\textbf{G}| \geq \epsilon K$, such that Anomaly Score $i$ $>$ Anomaly Score $j$ for $\forall j \in \textbf{G}$.
Anomaly Score $i$ depends on system $\mathcal{M}_i$'s novelty compared with $\{ \mathcal{M}_j \mid 1 \leq j \neq i \leq N \}$ given by
\begin{equation}
\begin{aligned}
% \setlength\abovedisplayskip{-0.2cm}
% \setlength\belowdisplayskip{-0.cm}
\label{eq:outlier_score_type1}
% D_{R} (\mathcal{M}_i) = 
% \sum_{i=1}^K || \mathbb{E} (\boldsymbol{r}_i) - \mathbb{E} (\boldsymbol{r}^{(i)}) ||_2;
\text{Anomaly Score}_i &= \phi \big( R_{\mathcal{M}_i}; \{ R_{\mathcal{M}_j} \mid 1 \leq j \neq i \leq N \} \big) .
\nonumber
\end{aligned}
\end{equation}
Here $0 < \epsilon < 1$ denotes the rate of anomalous systems. $R_{\mathcal{M}_i}$ denotes the representation of system $\mathcal{M}_i$ which will be specified in the next paragraph. The function $\phi(,)$ estimate the anomaly score of $R_{\mathcal{M}_i}$ given $\{ R_{\mathcal{M}_j} \mid 1 \leq j \neq i \leq N \}$ can be referred to existing works on point-wise anomaly detection, e.g. angle-based~\cite{kriegel2008angle} isolation-based~\cite{Liu2012} or density-based estimation of anomaly scores.
\end{define}

% Each system $\mathcal{M}_i$ responses a reward sequence $\boldsymbol{r}_i$ and trajectory $\boldsymbol{\tau}_i$ to an activation sequence $a_0, \cdots, a_{T-1}$

We further define two types of anomalous systems according to the reward sequence $\boldsymbol{r}_i = [ r_{i,0}, r_{i,1} \cdots, r_{i,T-1} ]$ and trajectory $\boldsymbol{\tau}_i = [ s_{i,0}, a_0 \cdots, s_{i,T-1}, a_{T-1} ]$ generated by each system $\mathcal{M}_i$ during the interaction, respectively. The representation of a system, based on which the anomaly score is obtained, depends on which type of anomaly to be detected. To be more concrete, a system $\mathcal{M}_i$ is denoted as an \emph{anomalous reward system} if anomaly patterns exist in its generated reward sequence $\boldsymbol{r}_i$. 
For example, anomalous users in recommender system tend to click the items that are different from those of normal users, since they get different reward feedback. 
To detect anomalous reward systems, we learn an embedding for each system from its generated reward sequence, i.e. $R_{\mathcal{M}_i} = \boldsymbol{r}_i$ for $1 \leq i \leq N$.
Besides, a system $\mathcal{M}_i$ is regarded as an \emph{anomalous transition system} if anomaly patterns exist in its state transitions $s_{i,t}, a_t \to s_{i,t+1}$ during the interactions.
For example, responses triggered from anomalous robotic systems could be different from those of other systems, given the same external activation.
For the detection of anomalous transition system, we use the embedding of trajectory to represent system $\mathcal{M}_i$.
i.e. $R_{\mathcal{M}_i} = f(\boldsymbol{\tau}_i)$, where $f(\boldsymbol{\tau})$ outputs the embedding of $\boldsymbol{\tau}$.

The major challenge of anomaly system detection is that the activation $\boldsymbol{a}$ is not readily available. Therefore, we propose to train a policy $\mu(s \mid \theta_{\mu})$ to generate activation to interact with systems. We also train an embedding function $f(\boldsymbol{\tau} \mid \theta_f)$ to learn the embedding of each system for anomaly detection. The details are introduced in Section III.

% The expectations in the definitions are given by averaging over the whole action space. However, it is impractical to generate all the possible sequences for an MDP system in real-world applications. We instead may only be able to perform very few interactions, e.g., intentionally pushing some items to a user to test whether she behaves anomalously. Thus, it is crucial to strategically select actions to identify the anomalies in just very few interactions.

% The above definitions state that anomalous MDP systems will return different rewards or perform different transitions compared with the majority. 

% deliberately give wrong feedback 
% at each time point $t$, the system pushes a list of items $a_t$ to a user according to its feature $s_t$, and achieves the feedback $r_t$ and next feature $s_{t+1}$ from the user, where the feedback $r_t$ can be utilized to update the system so that more accurate recommendations can be given in the next time.
% can be detected according to the anomalous state transitions.

% \begin{define}[Anomalous Transition System]
% \textcolor{red}{
% System $\mathcal{M}_i$ is defined as an anomalous transition system if $\exists \textbf{G} \!\subset\! \{ k \mid 1 \!\leq\! i \!\leq\! N \}$ and $|\textbf{G}| \!\geq\! \epsilon K$, such that $D_{\boldsymbol{\tau}} (\mathcal{M}_i) \!>\! D_{\boldsymbol{\tau}} (\mathcal{M}^{(i)})$ for $\forall i \in \textbf{G}$,} where $D_{\boldsymbol{\tau}} (\mathcal{M}_i)$ denotes the distance between the expected trajectory sampled from system $\mathcal{M}_i$ and those sampled from other systems:
% \begin{equation}
% % \setlength\abovedisplayskip{-0.cm}
% % \setlength\belowdisplayskip{-0.cm}
% \label{eq:outlier_score_type2}
% % D_{O} (\mathcal{M}_i) = \sum_{i=1}^K \sum_{t=0}^{T-1} || \mathbb{E}( \boldsymbol{s}_{i,t} ) - \mathbb{E}( \boldsymbol{s}^{(i)}_t ) ||_2,
% % D_{\boldsymbol{\tau}} (\mathcal{M}_i) = \sum_{i=1}^K || \mathbb{E}( \boldsymbol{\tau}_i ) - \mathbb{E}( \boldsymbol{\tau}^{(i)} ) ||_2,
% D_{\boldsymbol{\tau}} (\mathcal{M}_i) = \sum_{i=1}^K || \mathbb{E}( \boldsymbol{\tau}_i ) - \mathbb{E}( \boldsymbol{\tau}^{(i)} ) ||_2,
% \end{equation}
% where $\mathbb{E} \big[ \boldsymbol{\tau}_i \big] \!=\! \mathbb{E}_{a_0, \cdots, a_{T-1} \sim \mathcal{A}} \big( [ s_0, a_0, \cdots\!, s_{T-1}, a_{T-1} ]_i \big)$ denotes the expected trajectory sampled from system $\mathcal{M}_i$.
% \end{define}

%Guanchu: Definitions 1 and 2 correspond to the anomalous reward MDP systems and anomalous transition systems in different application fields, respectively. In our experiments, definition 1 is employed to formalize the anomalous users in recommender system, whose clicking rate on common items are inconsistent with that of majority users; and definition 2 is adopted to characterize the anomalous robotic systems, which suffer from out-of-common state transitions.

%Guanchu: Definitions 1 and 2 correspond to the anomalous reward MDP systems and anomalous transition systems in different application fields, respectively. In our experiments, definition 1 is employed to formalize the anomalous users in recommender system, whose clicking rate on common items are inconsistent with that of majority users; and definition 2 is adopted to characterize the anomalous robotic systems, which suffer from out-of-common state transitions.


% Note that the definitions cannot be simply applied to detect anomalous systems in practical scenario due to the time consuming of estimating the expectation $\mathbb{E}_{a_0, \cdots, a_t \sim \mathcal{A}} (\cdot)$, where it is infeasible to enumerate $a_0, \cdots, a_t$ over the action space.
% depends on the enumeration of actions $a_0, a_1, \cdots, a_{T-1}$ over the whole action space $\mathcal{A}$, which is infeasible in practice.


% \subsection{Anomaly Detection}
% Anomaly detection aims to identify the instances or behaviors that significantly deviate from the majority. While many anomaly detection algorithms have been proposed and proven to be effective in recent years~\cite{Liu2012,Manevitz2002,Breunig2000}, most of the existing algorithms assume the dataset is given and static. Whereas, in many application scenarios, we need to identify the anomalies in an interactive manner. For instance, user attack detection in recommender systems is an important application of anomaly detection~\cite{wilson2013power}, where the algorithm needs to identify the malicious user behaviors by interactively pushing items to and collecting feedback from the users. While prior work has explored interactive anomaly detection in multi-armed bandit~\cite{zhuang2017identifying,ban2020generic}, they can not model the complex state transitions, which are crucial in many applications, e.g., the user interests will evolve over time in recommender systems. In this work, we generalize the traditional anomaly detection to MDP systems.

% Guanchu: Anomaly detection refers to the problem of finding anomalous instance which hardly conform to the patterns of normal instances. Existing anomaly detection algorithms on static dataset are elaborate and remarkable, such as the $i$Forest \cite{Liu2012}, OCSVM \cite{Manevitz2002} and LOF \cite{Breunig2000}. However, in some practical scenarios, anomaly instances have to be detected in interactive ways, e.g. in recommender system, how to efficiently detect user attacking \cite{wilson2013power} by interactively pushing and collecting users' feedback? Even though existing work on detecting anomalous arms for multi-armed bandit can operate interactively, such as the RR \cite{zhuang2017identifying} and GOLD \cite{ban2020generic}, they ignore the state transitions happening in the environment. In our work, we generalize this problem to anomaly detection on MDP systems, where each system satisfies the characteristics of MDP, and propose to efficiently detect anomalous MDP systems.

% For example, a recommender system needs to interactively recommend the items and collect users' feedback to efficiently identify a deliberate attacking.
% Based on the assumption that normal instances are far more frequent than anomalies, 
% One class SVM (OCSVM) \cite{Manevitz2002} aims to identify an optimal hyper-sphere characterized by a radius and center to cover normal instances and exclude anomalies; 
% Local Oulier Factor (LOF) \cite{Breunig2000} estimate the density of nearest neighbors for each instances, and regards those in a neighborhood with low density as anomalies;
% Isolation Forest ($i$Forest) \cite{Liu2012} works based on the assumption that anomalies are easier to separate from normal instances, and it recursively generates segmentation on the instances by randomly selecting an attribute and generating splits for the chosen attribute.

% Here, we give some example algorithms of unsupervised anomaly detection including a classification-based, a density-based and a statistics-based method:

% \noindent
% \textbf{One class SVM} \cite{Manevitz2002}:
% A One-class classification-based method to assume that all training instances have only one class label.
% It aims to identify an optimal hyper-sphere characterized by a radius and center to cover normal instances and exclude anomalies.

% \noindent
% \textbf{Local Oulier Factor} \cite{Breunig2000}: 
% A density-based method to estimate the density of nearest neighbors for each instances.
% An instance that locates in a neighborhood with low density will be regarded as anomalies while an instance that lies in a dense neighborhood is declared to be normal.

% \noindent
% \textbf{Isolation Forest} \cite{Liu2012}: 
% A statistics-based method based on the principle of isolating anomalies.
% Assuming the anomalies are easier to separate from normal instances, it recursively generates segmentation on the instances by randomly selecting an attribute and generating splits for the chosen attribute.

% it recursively generates segmentation on the instances by randomly selecting an attribute and then randomly generating a split value for the chosen attribute, between the minimum and maximum values allowed for that attribute.

% and most of them assume the dataset is given and static. 
% Whereas, in many application scenarios, we need to identify the anomalies in an interactive manner, e.g., user attack detection in recommender systems~\cite{wilson2013power}, 
% identify the anomalies in an interactive manner, 

% \section{\replaced{Related work}{Limitation of Anomaly Detection Algorithms for Multi-Armed Bandit}}

\subsection{Limitation of Existing Algorithms}

% As a result, traditional algorithms will usually fail in the context of MDP. Even though some prior work has studied anomaly detection for multi-armed

Many anomaly detection algorithms have been proposed and proven to be effective in recent years~\cite{Liu2012,Manevitz2002,Breunig2000}.
However, most of them assume the dataset is given and static, which is contradicted to the dynamic state transition of each system during the interactions.
System-wise anomaly detection needs an algorithm which can identify anomalous patterns existed in reward or state transition in an interactive manner, without any provided dataset.
e.g. in a recommender system, the algorithm needs to identify malicious users by interactively pushing items to and collecting feedback from the users.
% As a result, traditional algorithms will usually fail in the context of MDP systems.
Even though prior work has explored interactive anomaly detection in multi-armed bandit~\cite{zhuang2017identifying,ban2020generic}, they cannot model the complex state transitions, which are crucial in many applications, e.g. the reward generated by the system is related to the its state during the interaction.
To better illustrate this issue, we assume a toy system with two states $s_0$ and $s_1$, where an arbitrary activation causes the system to have state transition $s_0 \to s_1$.
The distribution of reward in $s_0$ and $s_1$ (denoted as $r_0$ and $r_1$) is given in Figure~\ref{fig:example_mdp} (c).
If we apply a multi-armed bandit algorithm to characterize the example system, i.e., we ignore the state transitions, the algorithm will regard $s_0$ and $s_1$ as one state and be fitted to the average reward of $r_0$ and $r_1$ (the red curve in Figure~\ref{fig:example_mdp} (c)). 
Thus, multi-armed bandit algorithms cannot distinguish the rewards in different states and may have sub-optimal anomaly detection performance. 
For example, they cannot identify the anomalous systems whose average reward is close to that of normal systems, but the reward distributions across different states are totally different. 
This issue will become more pronounced when the state transition turns to continuous and complex. 
To tackle this issue, we generalize multi-armed bandit algorithms by using the whole reward sequence or trajectory to represent a system, which can naturally model its state transitions.


\definecolor{gray}{RGB}{150, 150, 150}
\begin{algorithm*}
% \setlength\abovedisplayskip{-10.cm}
% \setlength\belowdisplayskip{-10.cm}
\caption{Consistent Policy Gradient in anomalous reward detection (CPG/R)}
\label{alg:CPG/R}
\textbf{Inputs}: Systems $\mathcal{M}_1, \mathcal{M}_2, \cdots, \mathcal{M}_N$, mini-batch size $B$. \\
\textbf{Outputs}: Policy $\mu(s | \theta_\mu)$ and embedding network $f (\boldsymbol{\tau} | \theta_f)$.

\begin{algorithmic}[1]

\State Randomly initialize the parameters of policy $\theta_{\mu}$ and embedding network $\theta_{R}$, copy $\theta_{\mu}$ to the target policy $\theta_{\mu}' \gets \theta_{\mu}$.

% \State Initialize the parameters of target policy $\theta_{\mu}' \gets \theta_{\mu}$.

% \State Initialize volume relpay buffer.

\While{\emph{not converged}}

\State \textcolor{gray}{//----------------------------------Update Embedding Network----------------------------------//}

\State Randomly choose a system $\mathcal{M}_i \in \{\mathcal{M}_i | 1 \leq i \leq N\}$.

\State Interact with $\mathcal{M}_i$ based on the target policy $\mu(s | \theta_\mu')$ to generate the tuple of trajectory and reward $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)$.

\State Store tuple $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)$ into replay buffer, and sample $B$ tuples $(\boldsymbol{\tau}'_i, \boldsymbol{r}'_i)_{1 \leq i \leq B}$ from replay buffer. \textcolor{gray}{// experience replay}

\State Update the embedding network $\theta_f$ by minimizing the loss term $L_f = \sum_{i=1}^B || \boldsymbol{u}'_i - \boldsymbol{r}'_i ||_2^2$, where $\boldsymbol{u}'_i = f (\boldsymbol{\tau}'_i \mid \theta_f)$.

\Statex \textcolor{gray}{//------------------------------------------Update Policy--------------------------------------------//}

\State Randomly choose a mini-batch of MDP systems $\{ \mathcal{M}_i \}_{1 \leq i \leq B} \subseteq \{\mathcal{M}_i | 1 \leq i \leq N\}$.

\State 
Interact with $\{ \mathcal{M}_i \}_{1 \leq i \leq B}$ based on the policy $\mu(s | \theta_\mu)$ to collect the tuples of trajectory and reward $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)_{1 \leq i \leq B}$.

\State Achieve the representation of $\mathcal{M}_i$ by $\boldsymbol{u}_i = f (\boldsymbol{\tau}_i \mid \theta_f)$, and average representation by $\boldsymbol{u}_c = \frac{1}{B} \sum_{i=1}^B \boldsymbol{u}_i$.

\State Update the policy $\theta_\mu$ by minimizing the loss term
$L_{\mu} = \sum_{i=1}^B || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2$.

\State Update the target policy $\theta_\mu'$ by $\theta_\mu' \gets \rho \theta_\mu + (1-\rho) \theta_\mu'$ \textcolor{gray}{// soft target update}

\EndWhile
\end{algorithmic}
\end{algorithm*}

\begin{algorithm}
\caption{Interact with a system.}
\label{ag:sample_trajectory}
\textbf{Inputs}: System $\mathcal{M}_i$ and target Policy $\mu(s \mid \theta'_{\mu})$ \\
\textbf{Outputs}: Tuple of trajectory and reward sequence $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)$. 
\begin{algorithmic}[1]
\State $\boldsymbol{\tau}_i \gets \{ \}$, $\boldsymbol{r}_i \gets \{ \}$
\While{$t < T$}
\State Select action $a_{t} \gets \mu(s_{t} | \theta_\mu)$.
\State Observe $s_{t+1}$ and $r_t$ from MDP $\mathcal{M}_i$.
\State $\boldsymbol{\tau}_i \gets \boldsymbol{\tau}_i \cup \{ s_{t}, a_{t} \}$, $\boldsymbol{r}_i \gets \boldsymbol{r} \cup \{ r_t \}$.
\State $s_{t} \gets s_{t+1}$
\EndWhile
\State Flatten $\boldsymbol{\tau}_i$ and $\boldsymbol{r}_i$ into vectors.
\end{algorithmic}
\end{algorithm}

\section{Consistent Policy Gradient}

% \added{[Just high-level ideas and intuitions. Such as the model has several components. Each component is for what.]} 

An overview of Consistent Policy Gradient (CPG) is shown in Figure~\ref{fig:CPG_block}. The key idea of CPG is to encourage consistent trajectories from normal MDP systems in the low-dimension embedding space. 
This design is motivated by one-class classification~\cite{ruff2018deep}, where we push the representations of the normal MDPs to a center so that the trajectories that do not belong to the normal distribution will be isolated.
CPG consists of two networks: a policy network $a_{i,t} = \mu(s \mid \theta_{\mu})$ that strategically selects actions to interaction with each system in each timestep~(Section~\ref{sec:31}), and an embedding network $\boldsymbol{u}_i = f (\boldsymbol{\tau}_i \mid \theta_f)$ to learn the representation of each system according to its generated reward sequences or trajectories~(Section~\ref{sec:32}).
Any anomaly detection algorithm can be applied to estimate anomaly scores for the $N$ systems based on the representation of each system~(Section~\ref{sec:33}).

% \begin{equation}
% \begin{aligned}
% a_{i,t} &= \mu(s \mid \theta_{\mu})
% \\
% \boldsymbol{u}_i &= f (\boldsymbol{\tau}_i \mid \theta_f)
% \end{aligned}
% \end{equation}

% that maps the generated reward sequences or trajectories to low-dimensional embedding space~(Section~\ref{sec:32}). }
%Guanchu: In this work, we elaborate on Consistent Policy Gradient (CPG) to detect anomalous MDP systems. The system configuration is referred to Figure \ref{fig:CPG_block}. For active interaction with the $K$ MDP systems to achieve their representations, CPG learns a policy network to generate actions for each system, and collect the trajectory and reward sequence for anomaly detection. The gradient of achieved sequences cannot be backpropagated to update the policy network as a result of model-free MDP systems. Therefore, CPG maintains an embedding network to learn the representation of each system, whose gradient can update the policy network. To be more concrete, we propose to learn the policy network in section 3.1. Then, different methods of learning embedding network including reward- and trajectory-supervised updating are proposed for detecting anomalous reward and transition MDP systems, respectively, specified in section 3.2. Finally, the estimation of anomaly score based on trained policy and embedding network is given in section 3.3.

% The anomaly score is estimated based on the sequences sampled from each MDP system, without enumeration over the action space and can be finished in finite times of interaction.

% Then, each system's score is estimated based on the predicted target sequence so that its gradient can be backpropagated to the policy network.
% 

% $\mu(s | \theta_{\mu})\!\!\!:\!\! \mathcal{S} \!\!\!\to\!\!\! \mathcal{A}$ 
% $\boldsymbol{u}_i$
% , where $\boldsymbol{\tau}_i = [s_i_0, a_i_0, \cdots, s_{i,t}]$ 
% so that each system $\mathcal{M}_i$'s score can be estimated along its trajectory $\boldsymbol{\tau}_i$, without enumeration over the action space and can be finished in finite times of sampling.

% Specifically, a policy $\mu(s | \theta_{\mu})$ is learned to sample finite trajectories $\boldsymbol{\tau}^{(1)}, \boldsymbol{\tau}^{(2)}, \cdots, \boldsymbol{\tau}_i$ from $\mathcal{M}^{(1)}, \mathcal{M}^{(2)}, \cdots, \mathcal{M}_i$, repectively, where $\boldsymbol{\tau}_i = [s_i_0, a_i_0, r_i_0, \cdots, s_{i,t}]$ for $1 \leq i \leq N$; 
% And an encoder $f  (\boldsymbol{\tau} | \theta_{f })$ is learned to map $\boldsymbol{\tau}^{(1)}, \boldsymbol{\tau}^{(2)}, \cdots, \boldsymbol{\tau}_i$ into embedding values $\boldsymbol{u}^{(1)}, \boldsymbol{u}^{(2)}, \cdots, \boldsymbol{u}_i$, respectively.

% \vspace{-2mm}
\subsection{Policy Gradient to Encourage Consistent Trajectories}
\label{sec:31}
Due to the stochastic nature of MDP, the rewards and trajectories generated from a single MDP can significantly vary given different activations~\cite{rabin1963probabilistic}.
The high variance of the rewards and trajectories make the anomalous systems less distinguishable, increasing the likelihood of misclassifying reward or trajectory sequences. 
To overcome this issue, CPG encourages normal MDP systems to generate consistent rewards or trajectories across different activation trials to reach an equilibrium that is less susceptible to randomness. 
Specifically, assuming that most of the MDP systems are normal, the objective of policy updating is to minimize the overall pair-wise distance between MDP systems in embedding space:
\begin{equation}
% \setlength\abovedisplayskip{-0cm}
% \setlength\belowdisplayskip{-0cm}
\begin{aligned}
\label{eq:optimal_mu1}
\theta_\mu^* = \arg\min \sum_{i=1}^N \sum_{j=1}^N || \boldsymbol{u}_i - \boldsymbol{u}_j ||_2,
\end{aligned}
\end{equation}
where $\boldsymbol{u}_i$ is the output of embedding network given trajectory $\boldsymbol{\tau}_i \!\!=\! [s_0, a_0, \cdots, s_{T-1}, a_{T-1}]_i$; and $\boldsymbol{u}_i$ denotes the representation of system $\mathcal{M}_i$.


% \footnote{The target sequence is denoted as the reward sequence $\boldsymbol{r} = [r_0, \cdots, r_{T-1}]$ or trajectory $\boldsymbol{\tau} = [s_0, a_0, \cdots, s_{T-1}, a_{T-1}]$ in detecting anomalous reward or transitions MDP systems, respectively.} 
% from normal systems as possible, where tiny distance between the target sequences leads to low score for normal systems.

% It is inefficient to update the policy network based on Equation (\ref{eq:optimal_mu1}), whose complexity is $O(K^2)$.

To improve the efficiency of optimizing the policy, 
taking $|| \boldsymbol{u}_i - \boldsymbol{u}_j ||_2 \leq || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2 + || \boldsymbol{u}_j - \boldsymbol{u}_c ||_2$ into Equation (\ref{eq:optimal_mu1}), we have
$\sum_{i=1}^K \sum_{j=1}^K || \boldsymbol{u}_i - \boldsymbol{u}_j ||_2 \leq 2(N-1) \sum_{i=1}^K || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2$, where $N$ is constant denoting the number of systems, and $\boldsymbol{u}_c = \frac{1}{N} \sum_{j=1}^{N} \boldsymbol{u}_j$ denotes the average representation (the proof is given in \textbf{Appendix G}).
Hence, the policy network is optimized by
\begin{equation}
% \setlength\abovedisplayskip{-0.cm}
% \setlength\belowdisplayskip{-0.cm}
\begin{aligned}
\label{eq:optimal_mu2}
\theta_\mu^* = \arg\min \sum_{i=1}^N || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2.
\end{aligned}
\end{equation}
This objective makes $\boldsymbol{u}_i$ for $1 \leq i \leq N$ approach its average value $\boldsymbol{u}_c$, and thus encourages consistent trajectories.

% \begin{equation}
% \setlength\abovedisplayskip{-0.cm}
% \setlength\belowdisplayskip{-0.cm}
% \sum_{k=1}^K \sum_{j=1}^K || \boldsymbol{u}_i \!-\! \boldsymbol{u}_j ||_2 \!\leq\! 2(K\!-\!1) \sum_{k=1}^K || \boldsymbol{u}_i \!-\! \boldsymbol{u}_c ||_2,
% \end{equation}
% where $K$ is constant denoting the number of MDP systems, and $\boldsymbol{u}_c = \frac{1}{N} \sum_{k=1}^{K} \boldsymbol{u}_i$ denotes the average representation.

% where $\boldsymbol{u}_c = \frac{1}{N} \sum_{k=1}^{K} \boldsymbol{u}_i$ denotes the average predicted target sequence.
% ; constant $K$ denotes the number of MDP systems; and the upper bound can be achieved by taking  $|| \boldsymbol{u}_i - \boldsymbol{u}_j ||_2 \leq || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2 + || \boldsymbol{u}_j - \boldsymbol{u}_c ||_2$ into Equation (\ref{eq:optimal_mu1}).
% proof 
% \footnote{$\sum_k \sum_j || \text{Flat}(\boldsymbol{u}_i) - \text{Flat}(\boldsymbol{u}_j) ||_2 \leq \sum_k || \text{Flat}(\boldsymbol{u}_i) - \text{Flat}(\boldsymbol{u}_c) ||_2$.}
% \footnote{$|| \boldsymbol{u}_i - \boldsymbol{u}_j ||_2 \leq || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2 + || \boldsymbol{u}_j - \boldsymbol{u}_c ||_2$ for $1 \leq k,j \leq K$.}.


% \subsection{CPG with Reward Prediction (CPG/R)}

\subsection{Embedded Representation for Gradient Backpropagation}
\label{sec:32}

EPG maintains an autoencoder to learn the embedding of trajectories sampled from each system.
Since it relies on different feedbacks to detect anomalous reward and transition systems, where anomalies exist in the reward signal and state transitions, respectively, we propose EPG-R and EPG-T which adopt different structures of autoencoder in EPG for the detection of anomalous reward and transition systems, respectively.

For the detection of anomalous reward systems which have different distributions of reward signal from normal systems, EPG-R maintains the encoder $f$ to learn the embedding of trajectory and use the decoder $g$ to regress the reward sequence so that the embedding $\boldsymbol{u}_i$ contains reward-relevant components of each system.
EPG-R has encoding-decoding process given by
\begin{equation}
\begin{aligned}
\boldsymbol{u}_i &= f ( \boldsymbol{\tau}_i \mid \theta_f),
\\
\hat{\boldsymbol{r}}_i &= g ( \boldsymbol{u}_i \mid \theta_g),
\end{aligned}
\end{equation}
for $1 \leq i \leq N$, and it optimizes the autoencoder to minimize the regression error $\theta_{f}^*, \theta_{g}^* = \arg \min \sum_{i=1}^{N} ||\boldsymbol{r}_i - \hat{\boldsymbol{r}}_i||^2_2$.

EPG-T has the same structure of encoder as EPG-R.
However, for the detection of anomalous transition systems which have different state transition compared with nomral systems, the embedding $\boldsymbol{u}_i$ of each system must be related to its state transitions.
Hence, the decoder $g$ of EPG-T reconstructs the trajectory from $\boldsymbol{u}_i$ so that the transition-relevant component can be reserved in the embedding of each system.
EPG-T has encoding-decoding process given by
\begin{equation}
\begin{aligned}
\boldsymbol{u}_i &= f ( \boldsymbol{\tau}_i \mid \theta_f),
\\
\hat{\boldsymbol{\tau}}_i &= g ( \boldsymbol{u}_i \mid \theta_g),
\end{aligned}
\end{equation}
for $1 \leq i \leq N$, and it updates the autoencoder to minimize the reconstruction error $\theta_{f}^*, \theta_{g}^* = \arg \min \sum_{k=1}^{K} ||\boldsymbol{\tau}_i - \hat{\boldsymbol{\tau}}_i||^2_2$.

% Daochen The goal of the embedding network is to map the the generated trajectory or reward sequences into embedding space.

The gradient of rewards $\boldsymbol{r}_i$ or trajectory $\boldsymbol{\tau}_i$ generated from an MDP system cannot be backpropagated to update the policy network in a model-free setting.
Thereby, CPG maintains an embedding network which fits $\boldsymbol{r}_i$ or  $\boldsymbol{\tau}_i$ as the representation of each system $\mathcal{M}_i$ in the detection of anomalous reward (CPG/R) or anomalous transition (CPG/T), respectively,
so that the relationship of different MDP systems can be implied by the distance between their representations in the embedding space. 
In this sense, the gradient can be backpropagated to update the policy.

% \textcolor{red}{The embedding network aims to map the reward sequence $\boldsymbol{r}_i$ or trajectory $\boldsymbol{\tau}_i$ generated from each MDP system $\mathcal{M}_i$ into embedding space as its representation for anomaly detection, because $\boldsymbol{r}_i$ or $\boldsymbol{\tau}_i$ can significantly indicate whether $\mathcal{M}_i$ is anomalous reward or transition system, or not anomaly.} 
% Specifically, the embedding network fits $\{\boldsymbol{r}_i\}_{1\leq k \leq K}$ and $\{\boldsymbol{\tau}_i\}_{1\leq k \leq K}$ in CPG for the detection of anomalous reward systems (CPG/R) and anomalous transition systems (CPG/T), respectively. \textbf{TODO}

%Guanchu CPG deploys an embedding network to learn the representations of the $K$ MDP systems. The definitions indicate the reward sequence $\boldsymbol{r}_i$ and trajectory $\boldsymbol{\tau}_i$ from each MDP system can be quite informative in the detection of reward and transition anomaly, respectively. Thereby, the embedding network aims to fit $\{\boldsymbol{r}_i\}_{1\leq k \leq K}$ and $\{\boldsymbol{\tau}_i\}_{1\leq k \leq K}$ in CPG for the detection of anomalous reward systems (CPG/R) and anomalous transition systems (CPG/T), respectively. 

% the reward sequences acquired from the $K$ systems serve as their representations for anomaly detection. 
% In the detection of anomalous reward MDP systems, 
CPG/R updates the embedding network to fit $\boldsymbol{r}_i$ and output representation for each system.
Note that the reward at each time depends on the past states and actions, CPG/R employs an LSTM as the embedding network, which receives a trajectory $\!\boldsymbol{\tau}_i \!\!=\!\! [a_{i,0},\! s_{i,0},\! \cdots\!,\! s_{i,T-1},\! a_{i,T-1}]\!\!$, and output $\boldsymbol{u}_i \!\!=\!\! [u_0,\! \cdots\!,\! u_{T-1}]_i\!$ as the representation of system $\mathcal{M}_i$:
\begin{equation}
% \setlength\abovedisplayskip{0.cm}
% \setlength\belowdisplayskip{0.cm}
\label{eq:encoder_type1}
\boldsymbol{u}_i = f (\boldsymbol{\tau}_i \mid \theta_f).
% [u_0, \cdots, u_{T-1}]_i \!\!=\! f ([a_0, s_0, \cdots, s_{T-1}, a_{T-1}]_i \mid \theta_f).
\nonumber
\end{equation}
The embedding network is updated to minimize the mean square error according to the reward sequence:
\begin{equation}
% \setlength\abovedisplayskip{0.cm}
% \setlength\belowdisplayskip{0.cm}
\begin{aligned}
\label{eq:enccoder_mse_loss}
\theta_{R}^* = \arg \min \sum_{k=1}^{K} ||\boldsymbol{u}_i - \boldsymbol{r}_i||^2_2.
\end{aligned}
\end{equation}

% \begin{equation}
% \setlength\abovedisplayskip{-0.cm}
% \setlength\belowdisplayskip{0.1cm}
% \begin{aligned}
% \label{eq:enccoder_mse_loss}
% \theta_{R}^* = \arg \min \sum_{t=0}^{T-1} (u_t - r_t)^2.
% \end{aligned}
% \end{equation}

% where the reward sequence $[r_i_0, \cdots, r_i_{T-1}]$ can be obtained from trajectory $\boldsymbol{\tau}_i$ as well.
% The estimated reward sequence $\boldsymbol{u}_i = \big[ u_i_0, \cdots, u_i_{T-1} \big]$ of system $k$ are utilized to estimate the its anomaly score for $1 \leq i \leq N$.
% Hence, we have the overall estimated anomaly score given by $\sum_{k=1}^K \sum_{j=1}^K || \boldsymbol{u}_i - \boldsymbol{u}_j ||_2$.

% The policy and reward predictor is updated in iterative patterns.
% Specifically, in each updating step, for each system $\mathcal{M}_i$, a trajectory $\boldsymbol{\tau}_i = [s_i_0, a_i_0, \cdots, s_i_{T-1}, a_i_{T-1}]$ is sampled by continuously generating new action by $a_{i,t} = \mu(s_{i,t} | \theta_\mu)$ and new state by $\mathcal{M}_i: s_{i,t}, a_{i,t} \to s_i_{t+1}, r_{i,t}$ for $0 \leq t \leq T-1$.
% Furthermore, $\boldsymbol{\tau}_i$ and $[r_i_0, \cdots, r_i_{T-1}]$ are utilized to update the parameters of reward predictor $\theta_f$ according to Equation (\ref{eq:enccoder_mse_loss}).
% After estimating the reward sequence by $\boldsymbol{u}_i = f (\boldsymbol{\tau}_i \mid \theta_f)$ for all systems $1 \leq i \leq N$, the parameters of policy $\theta_\mu$ is updated according to Equation (\ref{eq:optimal_mu2}).

% \subsection{CPG with Trajectory Embedding (CPG/T)}

% Moreover, in the detection of anomalous transition MDP systems, 

CPG/T learns the embedding network to provide representation for each system by fitting the trajectories.
Note that the original trajectories $\boldsymbol{\tau}_i$ are high dimensional and fluctuating, bringing instability to the updating of the policy network.
Therefore, instead of directly using the trajectories as the representation, CPG/T maintains an embedding network to map them to lower-dimensional space.
The low dimensional embedded trajectories represent the $K$ systems for anomaly detection.
Specifically, an LSTM autoencoder is employed as the embedding network, which includes an encoder $f$ to map the original trajectory $\boldsymbol{\tau}_i \!\!=\! [s_{i,0}, a_{i,0}, \cdots, s_{i,T-1}, a_{i,T-1}]$ into embedded trajectory $\boldsymbol{u}_i \!\!=\! [u_{i,0}, \cdots, u_{i,T-1}]$, where $u_t$ is lower dimensional vector than $[s_t, a_t]$ for $0 \!\leq\! t \!\leq\! T\!-\!1$; and a decoder $g$ to reconstruct the original trajectory:
% The trajectory sampled from each system can be utilized to estimate anomaly score for each system, and the policy is optimized to minimize the overall estimated anomaly score.
% However, the trajectories are high dimensional and fluctuating, which brings instability to the learning of policy network.
% To address this issue, we propose to map the original trajectories into a low dimensional embedding space.
% And the anomaly score of each system are estimated based on the embedded trajectories, which have less fluctuations than original trajectories. 
% Specifically, we employ an LSTM autoencoder which consists of an encoder $\text{LSTM}_{E}$ to map the trajectory $[s_0, a_0, \cdots, s_{T-1}, a_{T-1}]$ into embedding value $[u_0, \cdots, u_{T-1}]$, and a decoder $\text{LSTM}_{D}$ to reconstruct the trajectory from the embedding value: 
\begin{equation}
% \setlength\abovedisplayskip{0.1cm}
% \setlength\belowdisplayskip{0.1cm}
\begin{aligned}
\label{eq:encoder_type2}
\boldsymbol{u}_i &= f ( \boldsymbol{\tau}_i \mid \theta_f),
\\
\hat{\boldsymbol{\tau}}_i &= g ( \boldsymbol{u}_i \mid \theta_g).
% &[u_0, \cdots, u_{T-1}]_i \!\!=\! f ( [s_0, a_0, \cdots, s_{T-1}, a_{T-1}]_i \mid \theta_f),
% \\
% &[\hat{s}_0, \hat{a}_0, \cdots, \hat{s}_{T-1}, \hat{a}_{T-1}]_i \!\!=\! \text{LSTM}_D ([u_1, \cdots, u_{T-1}]_i \mid \theta_g).
\nonumber
\end{aligned}
\end{equation}
% where $[s_i_0, a_i_0, s_i_1, a_i_1, \cdots, s_i_{T-1}, a_i_{T-1}] \in \mathcal{S}^T \times \mathcal{A}^T$; and $[u_i_0, \cdots, u_i_{T-1}] \in \mathbb{R}^{E \times T}$.
The LSTM autoencoder (embedding network) is updated to minimize the reconstruction error:
\begin{equation}
% \setlength\abovedisplayskip{0.cm}
% \setlength\belowdisplayskip{0.cm}
\begin{aligned}
\label{eq:enccoder_reconstruction_loss}
\theta_{f}^*, \theta_{g}^* = \arg \min \sum_{k=1}^{K} ||\boldsymbol{\tau}_i - \hat{\boldsymbol{\tau}}_i||^2_2.
\end{aligned}
\end{equation}


CPG maintains an autoencoder to learn the embedding of each system based on its state transitions.
We consider the state transition of each 



Specifically, the embedding is learned by an LSTM encoder $f$ based on the 

the trajectory generated from each system is feed to an LSTM encoder $f$ to map the original trajectory $\boldsymbol{\tau}_i \!\!=\! [s_{i,0}, a_{i,0}, \cdots, s_{i,T-1}, a_{i,T-1}]$ into embedded trajectory $\boldsymbol{u}_i \!\!=\! [u_{i,0}, \cdots, u_{i,T-1}]$, 

\begin{equation}
\begin{aligned}
\label{eq:encoder_type2}
\boldsymbol{u}_i = f ( \boldsymbol{\tau}_i \mid \theta_f),
\end{aligned}
\end{equation}




% aims to maintain reward-relevant component in the embedding of each system.

% For EPG-T, $g$ to reconstruct trajectory 


% \begin{equation}
% % \setlength\abovedisplayskip{0.1cm}
% % \setlength\belowdisplayskip{0.1cm}
% \begin{aligned}
% \label{eq:encoder_type2}
% \hat{\boldsymbol{r}}_i &= g ( \boldsymbol{u}_i \mid \theta_g) \quad \text{for EPG-R},
% \\
% \hat{\boldsymbol{\tau}}_i &= g ( \boldsymbol{u}_i \mid \theta_g) \quad \text{for EPG-T}
% \end{aligned}
% \end{equation}

% \begin{equation}
% % \setlength\abovedisplayskip{0.cm}
% % \setlength\belowdisplayskip{0.cm}
% \begin{aligned}
% \label{eq:enccoder_reconstruction_loss}
% \theta_{f}^*, \theta_{g}^* = \arg \min \sum_{k=1}^{K} ||\boldsymbol{r}_i - \hat{\boldsymbol{r}}_i||^2_2 \quad \text{for EPG-R},
% \\
% \theta_{f}^*, \theta_{g}^* = \arg \min \sum_{k=1}^{K} ||\boldsymbol{\tau}_i - \hat{\boldsymbol{\tau}}_i||^2_2 \quad \text{for EPG-T},
% \end{aligned}
% \end{equation}

% where $u_t$ is lower dimensional vector than $[s_t, a_t]$ for $0 \!\leq\! t \!\leq\! T\!-\!1$; 





% \begin{equation}
% \setlength\abovedisplayskip{0.cm}
% \setlength\belowdisplayskip{0.cm}
% \begin{aligned}
% \label{eq:enccoder_reconstruction_loss}
% \theta_{E}^*, \theta_{D}^* = \arg \min \sum_{t=0}^{T-1} (\hat{s}_t - s_t)^2 + (\hat{a}_t - a_t)^2.
% \end{aligned}
% \end{equation}

\definecolor{gray}{RGB}{150, 150, 150}
\begin{algorithm*}
\label{ag:CPG/T}
\caption{Consistent Policy Gradient in anomalous transition detection (CPG/T)}
\textbf{Inputs}: Systems $\mathcal{M}_1, \mathcal{M}_2, \cdots, \mathcal{M}_N$, mini-batch size $B$. \\
\textbf{Outputs}: Policy $\mu(s | \theta_\mu)$ and embedding network $f (\boldsymbol{\tau} | \theta_f)$.

\begin{algorithmic}[1]

\State Randomly initialize the parameters of policy $\theta_{\mu}$ and embedding network $\theta_{R}$, copy $\theta_{\mu}$ to the target policy $\theta_{\mu}' \gets \theta_{\mu}$.

\While{\emph{not converged}}

\textcolor{gray}{//----------------------------------Update Embedding Network----------------------------------//}

\State Randomly choose MDP system $\mathcal{M}_i \in \{\mathcal{M}_i | 1 \leq i \leq N\}$.

\State Interact with $\mathcal{M}_i$ based on the target policy $\mu(s | \theta_\mu')$ to achieve the tuple of trajectory and reward $\boldsymbol{\tau}_i$. 

\State Store $\boldsymbol{\tau}_i$ into replay buffer, and randomly sample $B$ trajectories $\{\boldsymbol{\tau}'_i\}_{1 \leq i \leq B}$ from replay buffer. \textcolor{gray}{// experience replay}

\State Update the weights of embedding network $\theta_f$ and $\theta_g$ by minimizing the loss term:
\begin{equation}
\setlength\abovedisplayskip{0pt}
\setlength\belowdisplayskip{0pt}
L_f = \sum_{i=1}^B || \hat{\boldsymbol{\tau}}'_i - \boldsymbol{\tau}'_i ||_2^2,
\nonumber
\end{equation} 

where $\hat{\boldsymbol{\tau}}'_i = g (\boldsymbol{u}'_i \mid \theta_g)$ and $\boldsymbol{u}'_i = f (\boldsymbol{\tau}'_i \mid \theta_f)$.

\textcolor{gray}{//------------------------------------------Update Policy-------------------------------------------//}

% \State Update policy $\mu(s | \theta_\mu)$ by Algorithm \ref{ag:Policy}.

\State Randomly choose a mini-batch of MDP systems $\{ \mathcal{M}_i \}_{1 \leq i \leq B} \subseteq \{\mathcal{M}_i | 1 \leq i \leq N\}$.

\State 
Interact with $\{ \mathcal{M}_i \}_{1 \leq i \leq B}$ based on the policy $\mu(s | \theta_\mu)$ to sample trajectories $\{\boldsymbol{\tau}_i\}_{1 \leq i \leq B}$.

\State Achieve the representation of $\mathcal{M}_i$ by $\boldsymbol{u}_i = f (\boldsymbol{\tau}_i | \theta_{E})$, and the average representation by $\boldsymbol{u}_c = \frac{1}{B} \sum_{i=1}^B \boldsymbol{u}_i$.

\State Update the weights of policy $\theta_\mu$ by minimizing the loss term
$L_{\mu} = \sum_{i=1}^B || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2$.

\State Update the weights of target policy $\theta_\mu'$ by $\theta_\mu' \gets \rho \theta_\mu + (1-\rho) \theta_\mu'$. \textcolor{gray}{// soft target update}

\EndWhile
\end{algorithmic}
\end{algorithm*}

%%%%%%%%%%%%%%%%%% if possible, expand this paragraph, add ablation study for soft update
%%%%%%%%%%%%%%%%%%%

% CPG adopts a soft target update and experience replay mechanism to stabilize the learning of the embedding network.

\begin{figure}
% \setlength{\abovecaptionskip}{-2mm}
% \setlength{\belowcaptionskip}{-5mm}
% \subfigcapskip=-1mm
\centering
\begin{minipage}{0.42\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/soft_target_update-cropped.pdf}}
\end{minipage}
\begin{minipage}{0.52\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/experience replay mechaism-cropped.pdf}}
\end{minipage}
\caption{(a) Soft target update (STU).
(b) Experience replay mechanism (ERM).}
\label{fig:soft_target_update_experience}
\end{figure}


\subsection{Soft Target Update}
In the interaction with each system, the activation $\boldsymbol{a}$ is generated by $a_{i,t} = \mu (s_{i,t} \mid \theta_{\mu})$ for $1 \leq i \leq N$ and $1 \leq t \leq T$.
It is unstable to generate the activation by the ongoing learned policy, and may lead to the failure of convergence.
We employ soft target update \cite{lillicrap2015continuous} to address this issue.
Specifically, a copy of policy network $\mu(s \mid \theta_\mu')$ is created as the target policy to provide target actions for the interaction with each system, and the target policy $\mu(s \mid \theta_\mu')$ slowly tracks the learned policy network $\mu(s \mid \theta_\mu)$ by 
\begin{equation}
\theta_\mu'  =  \rho \theta_\mu + (1 - \rho) \theta_\mu', 
\end{equation}
where $\rho \ll 1$ denotes the preset constant updating rate.
This means the activation generated by the target policy are constrained to change slowly, which can lead to stable training process.

\subsection{Experience Replay Mechanism}

Another challenge derives from the non-stationary distribution of online trajectories and reward sequence generated from each system.
It may lead to the divergence of embedding network $f(\boldsymbol{\tau} \mid \theta_f)$ to update it using online data generated from the systems.
We employ Experience Replay Mechanism (ERM) \cite{mnih2013playing} to solve this problem, which updates $f(\boldsymbol{\tau} \mid \theta_f)$ in offline patterns.
To be more concrete, as shown in Figure~\ref{fig:soft_target_update_experience} (b), $f(\boldsymbol{\tau} \mid \theta_f)$ is not updated using the latest sampled date achieved from the interaction with each system.
Instead, the latest tuple of trajectory and reward sequence is enqueued to a replay buffer, the earliest tuple will be dequeued once the size of the buffer reaches a preset limitation, which is set to $10^6$ in our experiments. 
Each time adding a new tuple to the replay buffer, $f(\boldsymbol{\tau} \mid \theta_f)$ is updated based on $B$ tuples random sampled from the replay buffer, where $B$ denotes the mini-batch size. 
Experience replay mechanism enables the embedding network $f(\boldsymbol{\tau} \mid \theta_f)$ to be updated based on the mixture of latest and history samples from the replay buffer, which contributes to more stable transition of the distribution of trajectory and reward sequence generated by each system, thus leading to smooth and stationary updates of the embedding network.

% Detailed description and interpretation on soft target update and experience replay mechanism can be referred to  and , respectively.

The pseudo-code of CPG/R and CPG/T including the calculation of loss term, soft target updates and experience replay mechanism is given in Algorithm \ref{alg:CPG/R} and \ref{ag:CPG/T}, respectively, where the pseudo-code of the interaction with each system based on the target policy $\mu(s \mid \theta'_{\mu})$ is given in Algorithm \ref{ag:sample_trajectory}.



% where we discard the decoder $LSTM_D$ after learning the encoder $f $.

% We summarize CPG/T as follows.
% In each updating step, a trajectory $\boldsymbol{\tau}_i = [s_i_0, a_i_0, \cdots, s_i_{T-1}, a_i_{T-1}]$ is sampled from each system $\mathcal{M}_i$.
% The parameters of LSTM autoencoder $\theta_f$ and $\theta_g$ are updated according to Equation (\ref{eq:enccoder_reconstruction_loss}) based on the embedded trajectories and reconstructed trajectories given by Equation (\ref{eq:encoder_type2}).
% The parameters of policy $\theta_\mu$ are updated according to Equation (\ref{eq:optimal_mu2}), where $\boldsymbol{u}_i = f (\boldsymbol{\tau}_i \mid \theta_f)$ for $1 \leq i \leq N$.


% \subsection{Stabilizing Training with Experience Replay}

% We employ training tricks to stabilize the learning process.
% Specifically, we employ experience replay mechanism for updating the embedding networks, where the algorithm stores the latest sampled trajectory and reward sequence into a replay buffer, and randomly sample a mini-batch tuple of trajectory and reward sequence from the replay buffer to update the embedding networks.
% Furthermore, we employ soft target updates for the policy network, where a copy of policy network is created for calculating the target actions, whose parameters $\theta_\mu'$ are updated by having them slowly track the learned policy network by $\theta_\mu' \gets \rho \theta_\mu + (1-\rho) \theta_\mu'$ with $\rho << 1$.
% More details on CPG/R and CPG/T can be referred to Algorithm \ref{alg:CPG/R} and Algorithm 2 in the Appendix, respectively.

% Finally, mini-batch updating is adopted to enhance the learning efficiency.
% Besides, we adopt mini-batch updating for CPG to enhance the learning efficiency, where the embedding network is updated based on $B$ tuples $(\boldsymbol{\tau}^{(1)}, \boldsymbol{r}^{(1)}), \cdots, (\boldsymbol{\tau}^{(B)}, \boldsymbol{r}^{(B)})$ sampled from the replay buffer; and the policy network is updated based on $B$  trajectories $\boldsymbol{\tau}^{(k_1)}, \cdots, \boldsymbol{\tau}^{(k_B)}$ sampled from systems $\mathcal{M}^{(k_1)}, \cdots, \mathcal{M}^{(k_B)}$.
% Finally, we summarize CPG/R and CPG/T in Algorithm \ref{alg:CPG/R} and Algorithm \ref{alg:CPG/T} in the Appendix, respectively.

% \vspace{-0.3cm}
\subsection{Anomaly Score Estimation}
\label{sec:33}

To estimate anomaly score for the $N$ MDP systems, each system $\mathcal{M}_i$ is represented by its generated reward sequence $\boldsymbol{r}_i$ in anomalous reward detection, or the embedded trajectory $\boldsymbol{u}_i = f (\boldsymbol{\tau}_i \mid \theta_f)$ in anomalous transition detection, where $\boldsymbol{r}_i$ and  $\boldsymbol{\tau}_i$ are collected via using the learned policy $\mu(s|\theta_\mu)$ to interact with the $N$ systems.
Then, any existing anomaly detection algorithm can be applied to estimate anomaly score for each system based on its representation, such as OCSVM \cite{Manevitz2002}, LOF \cite{Breunig2000} or $i$Forest \cite{Liu2012}.
$\text{Afterwards}$, those attached with top scores are anomalous systems.

% The estimation of anomaly score for each system based on its representation can be referred to any existing anomaly detection algorithm,} such as OCSVM \cite{Manevitz2002}, LOF \cite{Breunig2000} or $i$Forest \cite{Liu2012}.

% algorithm to estimate the anomaly score for each system based on its representation can be refered to existing work, such as OCSVM \cite{Manevitz2002}, LOF \cite{Breunig2000} or $i$Forest \cite{Liu2012}.

% reward sequences $\boldsymbol{r}_i$ and trajectories $\boldsymbol{\tau}_i$ for $1 \leq i \leq N$ can be collected from the $K$ MDP systems.
% For each system $\mathcal{M}_i$, its anomaly score is estimated based on the reward sequence $\boldsymbol{r}_i$ as its representation in the detection of anomalous reward systems, and based on the embedded trajectory $\boldsymbol{u}_i = f (\boldsymbol{\tau}_i \mid \theta_f)$ in the detection of anomalous transition systems.

\begin{table}[]
% \setlength{\abovecaptionskip}{50mm}
% \setlength{\belowcaptionskip}{-100mm}
\caption{Hyperparameters of CPG/R.}
\vspace{-2mm}
\centering
\begin{tabular}{c|c}
  \hline
  Hyperparameter & Value \\
  \hline 
  Trajectory length & $10$ \\
  Hidden layer dimension & $256$ \\
  Learning rate & $0.0001$ \\
  Target network updating rate & $0.005$ \\
  Mini-batch size & $32$ \\
  Replay buffer size & $10^6$ \\
  \hline
\end{tabular}
\label{tb:hyperparameters_CPG/R}
\end{table}

\begin{figure*}
% \setlength{\abovecaptionskip}{-1mm}
% \setlength{\belowcaptionskip}{-5mm}
% \subfigcapskip=-1mm
\centering
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/virtual_taobao-type2-PAD-heatmap_2-cropped.pdf}
}
\end{minipage}
\text{ }
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/virtual_taobao-type2-random_action-heatmap_2-cropped.pdf}
}
\end{minipage}
\text{ }
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/var_vs_roc-cropped.pdf}
}
\end{minipage}
\caption{(a) and (b) 2D embedding of clicking rates on the items generated by CPG/R (a) and random recommendation (b); NU and AU: the clicking rates of normal and anomalous users, respectively.
(c) 50 independent testings of the policy trained for $0, 100, \cdots, 500$ steps; X label: ROC/AUC of anomaly detection; Y label: $\sum_{i=1}^N||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$; Arrow: Tracking the training of CPG/R. 
}
\label{fig:virtual_taobao_2D_embedding}
% \begin{minipage}{0.33\linewidth}
% \centering
% \subfigure[]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/robotic_interaction-cropped.pdf}
% }
% \end{minipage}
% \text{    }
% \begin{minipage}{0.2\linewidth}
% \centering
% \subfigure[]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/mujoco.png}
% }
% \end{minipage}
\end{figure*}

\section{Experiments}

%We evaluate CPG upon real-world tasks, including the detection of user attack in recommender system and identifying anomalous robotic systems.
%Specifically, the experiments are conducted to answer the following three questions:
We design the experiments to answer the following research questions.
\textbf{RQ1}: How does CPG compare with other algorithms in anomalous reward detection, such as anomaly detection algorithms for multi-armed bandit~(Sec.~\ref{sec:41})? \textbf{RQ2}: How does CPG compare with other algorithms in anomalous transition detection~(Sec.~\ref{sec:42})?
\textbf{RQ3}: How the proposed policy and embedding networks contribute to the performance~(Sec.~\ref{sec:43})?
\textbf{RQ4}: How will the hyperparameters impact the performance of CPG~(Sec.~\ref{sec:44})?

% How will the hyperparameters impact the perforamnce of CPG~(Sec.~\ref{sec:44})?

% \begin{itemize}
%     \item Does CPG outperform baselines? (Sec. 4.1 \& 4.2)
    
%     \item Ablation study on CPG. (Sec. 4.3)
    
%     \item How is CPG affected by its hyperparameters? (Sec. 4.4)
% \end{itemize}

% demonstrate the effectiveness of our proposed CPG in the following aspects:

% Specifically, the proposed CPG/R and CPG/T are compared with baselines in sections 4.1 and 4.2, respectively;
% in section 4.3, we conduct experimental ablation to study the contribution of both policy and embedding network in CPG; 
% and in section 4.4, we investigate how CPG is impacted by its hyperparameters.


\subsection{Attack Detection in Recommender Systems}
\label{sec:41}

User attack is a popular attack model in recommender system \cite{yang2017detecting,seminario2014attacking,wilson2013power}.
Specifically, anomalous users deliberately have fake clicks on $\lambda \%$ of items (click undesirable or skip favourite items), so that the system mistakenly overestimate or underestimate the items' values, which may severely affect its recommendations to normal users.
In this experiment, CPG/R is compared with several baselines according to their performance of detecting anomalous users.
% in recommender systems.

% \begin{table*}[] % \small
% % \setlength{\abovecaptionskip}{10cm}
% % \setlength{\belowcaptionskip}{10cm}
% \begin{minipage}[t]{0.45\textwidth}
% \centering
% \begin{tabular}{c|c|c|c}
%   \hline
%     $\lambda\%$
%     & 0.5$\%$ % 1/200
%     & 1$\%$ % 2/200
%     & 1.5$\%$ \\ % 3/200
%   \hline % 1000 step + OCSVM
%   RR/$i$Forest & 0.702 $\!\!\pm\!\!$ 0.026 & 0.788 $\!\!\pm\!\!$ 0.035 & 0.822 $\!\!\pm\!\!$ 0.041 \\
%   RR/LOF & 0.706 $\!\!\pm\!\!$ 0.011 & 0.726 $\!\!\pm\!\!$ 0.006 & 0.755 $\!\!\pm\!\!$ 0.050 \\
%   RR/OCSVM & 0.737 $\!\!\pm\!\!$ 0.040 & 0.781 $\!\!\pm\!\!$ 0.047 & 0.816 $\!\!\pm\!\!$ 0.028 \\
%   RRA & 0.541 $\!\!\pm\!\!$ 0.031 & 0.611 $\!\!\pm\!\!$ 0.042 & 0.631 $\!\!\pm\!\!$ 0.026 \\
%   \textbf{CPG/R} & \textbf{0.9975} $\!\!\pm\!\!$ 2e$^{-4}$ & \textbf{0.999} $\!\!\pm\!\!$ 1e$^{-4}$ & \textbf{0.999}  $\!\!\pm\!\!$ 2e$^{-4}$ \\
%   \hline
% \end{tabular}
% \caption{ROC/AUC of detecting anomalous users, where anomalous users give fake ratings on $\lambda \%$ of items.}
% \label{tb:virtual_taobao_exp_results}
% \end{minipage}
% \text{ }\text{ }\text{ }\text{ }
% \text{ }\text{ }\text{ }\text{ }
% \begin{minipage}[t]{0.45\textwidth}
% \centering
%     \begin{tabular}{c|c|c|c}
%       \hline
%         & \!A-\emph{HalfCheetah}\!
%         & A-\emph{Walker2D}
%         & A-\emph{Ant} \\ % Hopper iForest $0.81$ LOF $0.79$ OCSVM $0.66$
%       \hline
% \!\!RS/$i$Forest\!\! & 0.744 $\!\!\pm\!\!$ 0.054 & 0.786 $\!\!\pm\!\!$ 0.059 & 0.863 $\!\!\pm\!\!$ 0.114 \\
% RS/LOF & 0.858 $\!\!\pm\!\!$ 0.101 & 0.918 $\!\!\pm\!\!$ 0.051 & 0.952 $\!\!\pm\!\!$ 0.036 \\
% \!\!RS/OCSVM\!\! & 0.788 $\!\!\pm\!\!$ 0.166 & 0.710 $\!\!\pm\!\!$ 0.086 & 0.792 $\!\!\pm\!\!$ 0.121 \\
% DDPG & 0.807 $\!\!\pm\!\!$ 0.027 & 0.751 $\!\!\pm\!\!$ 0.014 & 0.897 $\!\!\pm\!\!$ 0.0256 \\ % $i$Forest, 2000 steps
% \textbf{CPG/T} &\textbf{0.987} $\!\!\pm\!\!$ 0.006&\textbf{1.0} $\!\!\pm\!\!$ 0. &\textbf{0.999} $\!\!\pm\!\!$ 0.001 \\ %$i$Forest, 2000 steps
%       \hline
%     \end{tabular}
%     \caption{ROC/AUC of detecting anomalous robotic systems.}
%     \label{tb:gym_exp_result}
% \end{minipage}
% \end{table*}

% \begin{table}[htp] % \small
% \centering
% \begin{tabular}{c|c}
%   \hline
%   Hyperparameter & Value \\
%   \hline 
%   Trajectory length & $10$ \\
%   Hidden layer dimension & $256$ \\
%   Learning rate & $0.0001$ \\
%   Target network updating rate & $0.005$ \\
%   Mini-batch size & $32$ \\
%   Replay buffer size & $10^6$ \\
%   \hline
% \end{tabular}
% \caption{Hyperparameters of CPG/R.}
% \label{tb:hyperparameters_CPG/R}
% \end{table}

% \vspace{-1mm}
\subsubsection{Experimental Setup}
The experiment is based on  \emph{VirtualTaobao}\footnote{\url{https://github.com/eyounx/VirtualTaobao}}, which maps the feature of each user, recommended list of items, and user' clicks on a given list of items to the observation $\in \mathbb{R}^{91}$, action $\in \mathbb{R}^{26}$ and reward $\in \mathbb{R}$, respectively, and provides APIs to generate and interact with users \cite{shi2019virtual}; 
more details can be found in \textbf{Apendix E}.
We list the hyperparameters of CPG/R in \textbf{Appendix B}. CPG/R is trained for 1000 steps and tested based on a separate set of 10000 users generated by \emph{VirtualTaobao} with $\epsilon = 0.99$, including 99$\%$ normal users and 1$\%$ anomalous users, where it recommends 10 times$\times$20 items/time to each user.
ROC/AUC is employed as the evaluation metric.
Besides CPG/R, random recommendation (RR) and Round-Robin algorithm (RRA) are also implemented in the same conditions as baselines for comparison:
% with OCSVM 
% In the training stage, normal customers are generated by \emph{VirtualTaobao} and are involved in the learning of policy $\mu$ and reward predictor $LSTM_R$.
% Specifically, in each time step, we use the policy $\mu$ to sample a length of $10$ trajectory from each users, and a size of $32$ mini-batch is sampled from the replay buffer and new customers to update the parameters of reward predictor $f $ and policy $\mu$, respectively.
% The hyperparameters of CPG/R are given in Table I.


\begin{itemize}[leftmargin=11pt]
% \setlength{\parskip}{-3.5pt}
% \setlength{\itemsep}{5pt}
% \setlength{\partopsep}{0pt}
\item 
\textbf{Random recommendations (RR)}:
A naive method to detect anomalous users, where random item lists are pushed to the users recursively to collect the sequence of clicking rate from each user.
And anomalous users are selected attached with anomalous clicking rate, which can be detected based on OCSVM \cite{Manevitz2002}, LOF \cite{Breunig2000} or $i$Forest \cite{Liu2012}.


\item
\textbf{Round-Robin algorithm (RRA)}:
Round-Robin algorithm (RRA) \cite{zhuang2017identifying} aims to detect anomalous arms in multi-armed bandit. 
In our experiment, each user is formulated as one arm of multi-armed bandit, and RRA is employed to detect anomalous users according to their clicking rates on random recommended items.
%where each customer corresponds to one arm of multi-armed bandit.
% Similar to RR/OCSVM, we recommend randomly generating item lists to customers and collect their feedback reward.
% In our experiment, RRA is employ to detect anomalous customers based on the reward sequence of each customer, which is collected by recommending random item lists for each customer.
\end{itemize}

\begin{table}
\centering
\caption{ROC/AUC of detecting anomalous users, where anomalous users give fake ratings on $\lambda \%$ of items.}
\vspace{-2mm}
\begin{tabular}{c|c|c|c}
  \hline
    $\lambda\%$
    & 0.5$\%$ % 1/200
    & 1$\%$ % 2/200
    & 1.5$\%$ \\ % 3/200
  \hline % 1000 step + OCSVM
  RR/$i$Forest & 0.702 $\!\!\pm\!\!$ 0.026 & 0.788 $\!\!\pm\!\!$ 0.035 & 0.822 $\!\!\pm\!\!$ 0.041 \\
  RR/LOF & 0.706 $\!\!\pm\!\!$ 0.011 & 0.726 $\!\!\pm\!\!$ 0.006 & 0.755 $\!\!\pm\!\!$ 0.050 \\
  RR/OCSVM & 0.737 $\!\!\pm\!\!$ 0.040 & 0.781 $\!\!\pm\!\!$ 0.047 & 0.816 $\!\!\pm\!\!$ 0.028 \\
  RRA & 0.541 $\!\!\pm\!\!$ 0.031 & 0.611 $\!\!\pm\!\!$ 0.042 & 0.631 $\!\!\pm\!\!$ 0.026 \\
  \textbf{CPG/R} & \textbf{0.9975} $\!\!\pm\!\!$ 2e$^{-4}$ & \textbf{0.999} $\!\!\pm\!\!$ 1e$^{-4}$ & \textbf{0.999}  $\!\!\pm\!\!$ 2e$^{-4}$ \\
  \hline
\end{tabular}
\label{tb:virtual_taobao_exp_results}
\end{table}


\begin{table*}[htp]\small
\centering
\begin{minipage}[t]{0.5\textwidth}
\centering
\caption{Hyperparameters of CPG/T.}
\vspace{-2mm}
\begin{tabular}{c|c|c|c}
  \hline
  Hyperparameter & HalfCheetah & Walker2D & Ant \\ 
  \hline
  Embedding space dimension & $16$ & $14$ & $18$ \\
  \hline 
  Hidden layer dimension & \multicolumn{2}{c|}{$32$} & $64$ \\
  \hline
  Trajectory length & \multicolumn{3}{c}{$10$} \\
%   \hline
  Learning rate & \multicolumn{3}{c}{$0.001$} \\
%   \hline
  Target network updating rate & \multicolumn{3}{c}{$0.005$} \\
%   \hline
  Mini-batch size & \multicolumn{3}{c}{$32$} \\
%   \hline
  Replay buffer size & \multicolumn{3}{c}{$10^6$} \\
  \hline
\end{tabular}
\label{tb:hyperparameters_CPG/T}
\end{minipage}
\begin{minipage}[t]{0.45\textwidth}
\centering
\caption{Physical parameters of anomalous robotic systems inconsistent with normal systems in our experiment.}
\vspace{-2mm}
\begin{tabular}{c|c|c}
  \hline
    \makecell[c]{Robotic \\ system}
    & \makecell[c]{Diameters of thigh, \\ shin and foot}
    & Diameters of leg \\
  \hline
  \emph{HalfCheetah}
   & \{46, 46, 46\}mm & \multirow{4}{*}{\diagbox[width=8em,height=4\line]{\phantom{x}}{\phantom{x}}} \\
  \cline{1-2}
  A-\emph{HalfCheetah} & \{50, 50, 50\}mm & \\
  \cline{1-2}
  \emph{Walker2D} & \{50, 40, 60\}mm & \\
  \cline{1-2}
  A-\emph{Walker2D} & \{55, 45, 65\}mm & \\
  \hline
  \emph{Ant} & \multirow{2}{*}{\diagbox[width=10em,height=2\line]{\phantom{x}}{\phantom{x}}} & 80mm \\
  \cline{1-1}
  \cline{3-3}
  A-\emph{Ant} & & 88mm \\
  \hline
\end{tabular}
\label{tb:physical_parameters}
\end{minipage}
\end{table*}


% \vspace{-2mm}
\subsubsection{CPG/R Compared with Baselines}
Table \ref{tb:virtual_taobao_exp_results} shows the ROC/AUC  of CPG/R and the baselines across different contamination ratios $\lambda \%$. We make two observations as follows. First, CPG/R significantly outperforms RRA in all the settings. A possible explanation is that RRA ignores each user's state transitions during the interactions and identifies anomalous users according to their average clicking rates on the recommended items.
Thus, it fails to isolate those with fake clicks but without significant change of average clicking rates.
Second, CPG/R outperforms RR, which verifies that the recommended items generated by the policy are better than random patterns.
Furthermore, as $\lambda \%$ reduces from $1.5\%$ to $0.5\%$, indicating that anomalies behave gradually like normal users, all methods have performance degradation on detecting anomalous users.
Nevertheless, CPG shows the least degradation ($0.0015$) of ROC/AUC compared with baselines ($0.12$ of RR/$i$Forest, $0.05$ of RR/LOF, $0.08$ of RR/OCSVM, and $0.09$ of RRA).

% Specifically, for each difficulty level $\lambda = 10, 20$ and $30$, CPG shows highest ROC/AUC.
% Furthermore, it is convincing that all methods degrade as the difficulty level grows, given by $\lambda$ reducing from $30\%$ to $10\%$.




% \begin{figure}
% \centering
% \begin{minipage}{0.45\linewidth}
% \centering
% \subfigure[]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/virtual_taobao-type2-PAD-heatmap_2-cropped.pdf}
% }
% \end{minipage}
% \begin{minipage}{0.49\linewidth}
% \centering
% \subfigure[]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/virtual_taobao-type2-random_action-heatmap_2-cropped.pdf}
% }
% \end{minipage}
% \caption{2D embedding of clicking rates on the items generated by CPG (a) and RR (b), where NU and AU mark the clicking rates of normal and anomalous users, respectively.}
% \label{fig:virtual_taobao_2D_embedding}
% \end{figure}

% \vspace{-2mm}
\subsubsection{Visualization of User Clicking Rates}
% For the simplicity of expression, the list of items generated by CPG/R and RR are abbreviated as LI/CPG and LI/RR, respectively.
Figures \ref{fig:virtual_taobao_2D_embedding} (a) and (b) visualize 100 randomly chosen users' clicking rates on the items generated by CPG and RR, respectively.
The users are generated using \emph{VirtualTaobao} including $90\%$ normal and $10\%$ anomalous users ($\lambda\% = 0.5\%$). 
Each user's clicking rates are embedded to $\mathbb{R}^2$ by Principal Components Analysis (PCA) for illustration convenience.
In Figure \ref{fig:virtual_taobao_2D_embedding} (a), we observe that normal users' clicking rates naturally form a cluster, and those of anomalous users are isolated.
In contrast, without optimizing the item lists recommended to users, all of their clicking rates on the items generated by RR spread uniformly in the embedding space, as shown in Figure \ref{fig:virtual_taobao_2D_embedding} (b), thus leading to worse anomaly detection than CPG/R. This demonstrates the effectiveness of minimizing the pairwise distance in Equation (\ref{eq:optimal_mu1}).

\subsubsection{Tracking the training of CPG/R}

We did 50 testings on the $0, 100, \cdots 500$-step trained policy, respectively, to track the training process, where different testings are independent with each other.
In each test, we use the trained policy to generate items for randomly chosen $100$ users including $90$ normal and $10$ anomalous users, and collect the clicks $\boldsymbol{u}_i$ from each user as its representation for anomaly detection.
The value of $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2$ versus the ROC/AUC of anomaly detection is shown in Figure \ref{fig:virtual_taobao_2D_embedding} (c).
A clear inverse correlation between $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$ and ROC/AUC can be observed, where anomaly detection performs better as $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$ reduces.
This relationship certificates the validity of updating the policy to minimize $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$ by Equation (\ref{eq:optimal_mu2}) in CPG/R.
Furthermore, the training of CPG/R can be tracked by following the arrows in Figure \ref{fig:virtual_taobao_2D_embedding} (c).
Specifically, as the policy is trained for more steps, it leads to lower $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$ due to the minimization of Equation (\ref{eq:optimal_mu2}).
The reduction of $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$ indicates the normal users tends to give consistent clicks, which is beneficial to the anomaly detection implied by the improvement of ROC/AUC as shown in the figure, where the anomalous users are isolated by their inconsistent clicks on the items compared with the normal users.


\begin{figure*}
% \setlength{\abovecaptionskip}{-1mm}
% \setlength{\belowcaptionskip}{-5mm}
% \subfigcapskip=-1mm
\centering
\begin{minipage}{0.25\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/mujoco.png}}
\end{minipage}
\text{ }
\text{ }
\begin{minipage}{0.34\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/halfcheetah-type1Ablation-auc_time-cropped.pdf}
}
\end{minipage}
\begin{minipage}{0.34\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/halfcheetah-type1Ablation-ERM-STU-auc_time-cropped.pdf}
}
\end{minipage}
\label{fig:ablation_results}
\caption{(a) Preview of robots Walker2D, ant and HalfCheetah from OpenAI/Gym/Pybullet.
(b) Performance of CPG/T and that without either embedding network or the policy.
(c) Performance of CPG/T and that without either ERM or STU.}
\end{figure*}

% \vspace{-2mm}
\subsection{Detection of Anomalous Robotic Systems}
\label{sec:42}

In this experiment, CPG/T is evaluated in identifying anomalous robotic systems compared with baselines.
For a robotic system, the state includes a robot's position, velocity, and angles of joints; action involves the external electrical activation to the system; and state transitions characterize a robot's reaction to the external activation \cite{brockman2016openai}.
% Anomalous robot have out-of common reactions in contrast normal ones.

% \vspace{-1mm}
\subsubsection{Experimental Setup}
The experiments are based on OpenAI/Gym/Pybullet\footnote{\url{https://github.com/bulletphysics/bullet3}}, which provides APIs to generate different types of robotic systems including \emph{HalfCheetah}, \emph{Walker2D} and \emph{Ant}.
CPG/T is trained using the hyperparameters in \textbf{Appendix B}, and is tested based on
the anomalous systems generated by OpenAI/Gym/Pybullet including anomalous \emph{HalfCheetah} (A-\emph{HalfCheetah}), \emph{Walker2D} (A-\emph{Walker2D}) and \emph{Ant} (A-\emph{Ant}).
In our experiments, anomalies are initialized with abnormal physical parameters, which indirectly lead to anomalous state transitions.
Specifically, A-\emph{HalfCheetah} has $50$mm diameters of the thigh, shin, and foot in contrast with normal $46$mm;
A-\emph{Walker2D} has \{$55, 45, 65$\}mm diameters of thighs, shins and feet, respectively, in contrast with normal \{$50, 40, 60$\}mm;
A-\emph{Ant} has $12 \!\times\! 88$mm diameters of legs in contrast with normal $12 \!\times\! 80$mm; more details are provided in \textbf{Appendix F}.
After learning 2000 steps, CPG/T is tested based on 10000 systems generated by OpenAI/Gym/Pybullet with $\epsilon = 0.99$, including 99$\%$, including 1$\%$ anomalies for each type of robotics, where only 1 trajectory with 10 steps is sampled from each system for anomaly detection.
We further include Deep Deterministic Policy Gradient (DDPG) and Random Sampling with $i$Forest (RS/$i$Forest), LOF (RS/LOF), and OCSVM (RS/OCSVM) in the same conditions with CPG/T as baselines for comparison, which are specified as follows:

\begin{table}[] % \small
% \setlength{\abovecaptionskip}{0.15cm}
% \setlength{\belowcaptionskip}{-0.2cm}
    \centering
    \caption{ROC/AUC of detecting anomalous robotic systems.}
    \vspace{-2mm}
    \begin{tabular}{c|c|c|c}
      \hline
        & \!A-\emph{HalfCheetah}\!
        & A-\emph{Walker2D}
        & A-\emph{Ant} \\ % Hopper iForest $0.81$ LOF $0.79$ OCSVM $0.66$
      \hline
\!\!RS/$i$Forest\!\! & 0.744 $\!\!\pm\!\!$ 0.054 & 0.786 $\!\!\pm\!\!$ 0.059 & 0.863 $\!\!\pm\!\!$ 0.114 \\
RS/LOF & 0.858 $\!\!\pm\!\!$ 0.101 & 0.918 $\!\!\pm\!\!$ 0.051 & 0.952 $\!\!\pm\!\!$ 0.036 \\
\!\!RS/OCSVM\!\! & 0.788 $\!\!\pm\!\!$ 0.166 & 0.710 $\!\!\pm\!\!$ 0.086 & 0.792 $\!\!\pm\!\!$ 0.121 \\
DDPG & 0.807 $\!\!\pm\!\!$ 0.027 & 0.751 $\!\!\pm\!\!$ 0.014 & 0.897 $\!\!\pm\!\!$ 0.0256 \\ % $i$Forest, 2000 steps
\textbf{CPG/T} &\textbf{0.987} $\!\!\pm\!\!$ 0.006&\textbf{1.0} $\!\!\pm\!\!$ 0. &\textbf{0.999} $\!\!\pm\!\!$ 0.001 \\ %$i$Forest, 2000 steps
\hline
\end{tabular}
\label{tb:gym_exp_result}
\end{table}
% Do not remove!
% Comments: LOF turns the worst with more anomalous systems.

\begin{itemize}[leftmargin=11pt]
\setlength{\parskip}{-3.5pt}
\setlength{\itemsep}{5pt}
\setlength{\partopsep}{0pt}
\item 
\textbf{Deep Deterministic Policy Gradient (DDPG)}: Learn a policy network based on deep reinforcement learning \cite{lillicrap2015continuous}.
Then, sample a trajectory from each MDP system based on the policy, and employ $i$Forest to detect the system attached with anomalous trajectory.

\item 
\textbf{Random Sampling}: Recursively generate random actions to sample trajectories from each system.
Then, $i$Forest \cite{Liu2012}, LOF \cite{Breunig2000} or OCSVM \cite{Manevitz2002} is employed to detect the system with anomalous trajectory.
\end{itemize}
% \vspace{-1mm}
\noindent
In addition, Additive Gaussian noise satisfying $\mathcal{N}(0, 0.05)$ is introduced for both normal systems and anomalies to simulate the observation noise in the real world.
The performance of anomaly detection is evaluated by ROC/AUC. The experiment results are reported in Table \ref{tb:gym_exp_result}.

% Guanchu: Furthermore, additive Gaussian noise satisfying $\mathcal{N}(0, 0.05)$ is introduced for both normal systems and anomalies to simulate the observation noise in the real world. 


\subsubsection{CPG/T compared with baselines}
CPG/T achieves better ROC/AUC than baselines in detecting A-\emph{HalfCheetah}, A-\emph{Walker2D} and A-\emph{Ant}.
In contrast with CPG/T, randomly sampled trajectories fail to provide significant representations for each system to distinguish anomalies from normal systems; 
DDPG's policy provides actions for maximizing the cumulative reward but fails to isolate anomalous systems, which leads to poor performance.



% generalization ability against environment's variance enables the different systems.
% enables the policy to sample a nearly optimal trajectory from anomalous systems, which fails to provide valuable features for anomaly detection.
% Different from CPG, DDPG policy aims to sample an optimal trajectory from normal systems to maximize the cumulative reward, and has strong generalization ability against the divergence of different systems.


% \subsubsection{Interpret CPG/T's performance:}

% The superiority of CPG/T can be interpreted by Figures \ref{fig:exp_results} (a) and (b).
% Specifically, Figure \ref{fig:exp_results} (a) visualizes the Euclidean distance between the embedded trajectories generated by CPG/T from $100$ randomly chosen systems including $90\%$ \emph{HalfCheetah} and $10\%$ A-\emph{HalfCheetah}, and Figure \ref{fig:exp_results} (b) indicates that between the trajectories based on random sampling.
% Furthermore, in Figures \ref{fig:exp_results} (a) and (b),
% \begin{itemize}
% \item 
% Color of point ($i, i$) marks the groundtruth of system $i$, where red marks anomalous systems (system 17, 28, 34, 50 and 78 in Figure \ref{fig:exp_results} (a) and systems 26, 43, 50, 62 and 82 in Figure \ref{fig:exp_results} (b)), and blue marks normal systems. 

% \item 
% Color of point ($i, j$), $i \neq j$ in Figure \ref{fig:exp_results} (a) indicates the Euclidean distance between the representative embedded trajectories of systems $i$ and $j$, and that in Figure \ref{fig:exp_results} (b) indicates the Euclidean distance between original trajectories.

% \end{itemize}
% A clear tendency of out-of-distribution can be observed in Figure \ref{fig:exp_results} (a), where the embedded trajectories of normal systems generated by CPG/T are closed to each other, locating distant from that of anomalous systems.
% In contrast, as shown in Figure \ref{fig:exp_results} (b), the randomly sampled trajectories from each system are closed with each other, thus leading to worse anomaly detection than CPG/T.



% \vspace{-2mm}
\subsection{Ablation Study}
\label{sec:43}

% remove ablation study of embedding network because the algorithm cannot be trained without embedding network.

To study the necessity of policy and embedding network, we remove either of them from CPG/T for controlled experiments.
Specifically, CPG/T without the embedding network (original trajectory as the representation of each system) and that without policy (actions are randomly generated) are tested in the same condition with complete CPG/T in the experiment of detecting A-\emph{HalfCheetah}.
As shown in Figure \ref{fig:ablation_results} (b), we observe considerable performance degradation when either the policy or embedding network is removed, which verifies their necessities in the detection of anomalous systems. 

To study the affect of ERM and STU, we test 3 candidate models which are trained with and without either ERM or STU, respectively.
We give the performance of 3 candidates in the experiment of detecting A-\emph{HalfCheetah} in Figure \ref{fig:ablation_results} (c), and the following conclusions.
Without ERM, CPG/T not only converges slower but has noticeable performance degradation after convergence as well, which implies ERM can stablize the training process by updating the embedding network based on the mixture of latest and history trajectories sampled from each system.
Furthermore, without STU, in the training of CPG/T, the ongoing updated policy is involved in the interaction with each system, which contributes to the failure of convergence.
Hence, STU can stablize the training process by using the target policy to interacting with each system and to track the ongoing learned policy.



% In addition, CPG/T without the embedding network still outperforms most of the baselines, according to Table \ref{tb:gym_exp_result}. 
% Considering LSTM Autoencoder's expense, in mobile devices with finite memory, CPG/T without embedding network can be a compromised solution to significantly reduce storage cost with satisfactory performance.

% Anomaly detection depends on the original trajectories for CPG/T without the embedding network; and relies on the embedded trajectories generated by random sampling for CPG/T without policy. 


\begin{figure*}
% \setlength{\abovecaptionskip}{-1mm}
% \setlength{\belowcaptionskip}{-5mm}
% \subfigcapskip=-1mm
\centering
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/halfcheetah-type1Encode_dim-auc_time-cropped.pdf}
}
\end{minipage}
% \caption{ROC/AUC convergency of CPG (a) without the policy or embedding network, (b) with $\mathbb{R}^{80}$, $\mathbb{R}^{160}$ and $\mathbb{R}^{240}$ embedding space.}
% \label{fig:ablation_embedding}
\centering
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/halfcheetah_type1_-quiry_time-auc_time-cropped.pdf}
}
\end{minipage}
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/halfcheetah_type1_trajectory_length_auc-cropped.pdf}
}
\end{minipage}
\caption{(a) Performance of CPG/T with different dimension of embedding space.
(b) Performance of CPG/T versus the length of trajectory sampled from each system.
(c) Performance of CPG/T number of sampled trajectories from each system.}
\label{fig:AUC_hyperparmeter}
\end{figure*}

% \vspace{-2mm}
\subsection{Impacts of Hyperparameters}
\label{sec:44}

We study the impact of the hyperparameters, including dimension of embedding space, number of sampled trajectory from each system and trajectory length in Figure \ref{fig:ablation_embedding} (b), Figure \ref{fig:AUC_hyperparmeter} (a) and (b), respectively.
According to Figure \ref{fig:ablation_embedding} (b), the ROC/AUC converges slower as the embedding space reduces from $\mathbb{R}^{240} \text{ to } \mathbb{R}^{80}$, since it needs more steps to learn lower dimensional embedding from original trajectory space $\mathbb{R}^{320}$. 
However, lower-dimensional embedded trajectories provide more abstract representations for each system.
Hence, a slightly larger ROC/AUC of $\mathbb{R}^{80}$ (green curve) than $\mathbb{R}^{160}$ and $\mathbb{R}^{240}$ can be observed in the final step.
According to Figures \ref{fig:AUC_hyperparmeter} (a) and (b), all methods achieve better ROC/AUC with either larger sampling number or longer trajectories because more sampled trajectories reflect the statistical characteristic of each system, and longer trajectories can provide more integrated representation for each system.
Among them, CPG/T keeps ROC/AUC more than $0.95$ when sampling number $>3$ or trajectory length $>5$, indicating its consistent performance versus these two hyperparameters. Besides, compared with baselines in Figures \ref{fig:AUC_hyperparmeter} (a) and (b), where anomaly detection depends on few and short trajectories, CPG/T's outperformance indicates its superiority in real-world tasks considering the budget of sampling trajectories from each system.

% the experiment of detecting A-\emph{HalfCheetah}.
% Figure \ref{fig:ablation_embedding} (b) plots the ROC/AUC of CPG/T with different dimensions of embedding space versus learning steps.
%  illustrate the ROC/AUC versus trajectory length and the number of sampled trajectory from each system, respectively.

% Furthermore, CPG/T is more capable than baselines in real world tasks of anomaly detection by:
% \begin{itemize}
%     \item Given a minimum requirement of performance (e.g. ROC/AUC $> 0.95$), less trajectories are needed for CPG/T ($1$ time) than baselines ($5$ times).
    
%     \item Considering the budget of trajectory sampling (e.g. sample only $1$ trajectory from each system) given by the practical scenario, CPG/T (ROC/AUC $=0.97$) outperforms baselines (ROC/AUC $=0.72$). 
    
% \end{itemize}

%%%%%%%%%%%% if possible, add a experiment on soft target update %%%%%%%%%%%%%%%%%%
%%%%%%%%%%%% if possible, add a experiment on different number of anomalies %%%%%%%%%%%%%%%

% \vspace{-2mm}
\section{Conclusions and Future Work}
In this work, we conduct a pilot study on anomaly detection in the Markov decision process (MDP). We formally define two types of anomalies in MDP, including reward anomaly and transition anomaly. We introduce a general and end-to-end framework CPG, which encourages consistent trajectories in normal MDP systems to isolate anomalous MDP systems. We implement two instances of CPG, dubbed CPG/R and CPG/T, to learn an embedding network for reward anomaly detection and transition anomaly, respectively. Experimental results demonstrate the effectiveness of CPG in detecting user attacks in recommender systems and identifying anomalous robotic systems. In the future, we will explore the possibility of extending CPG to more sophisticated MDP systems.



% \section*{Acknowledgment}

% The preferred spelling of the word ``acknowledgment'' in America is without 
% an ``e'' after the ``g''. Avoid the stilted expression ``one of us (R. B. 
% G.) thanks $\ldots$''. Instead, try ``R. B. G. thanks$\ldots$''. Put sponsor 
% acknowledgments in the unnumbered footnote on the first page.

% \bibliographystyle{named}
\bibliographystyle{IEEEtran}
\bibliography{adrl}

\section{Appendix}

% \subsection{Hyperparamters of CPG/R and CPG/T}

% Please refer to Tables \ref{tb:hyperparameters_CPG/R} and \ref{tb:hyperparameters_CPG/T} for the hyperparameters setup the experiments of CPG/R and CPG/T, respectively.

% \subsection{Structure of Embedding Networks}

% Please refer to Figure \ref{fig:embedding_net_structure} for the structure of embedding networks $f , f $ and $\text{LSTM}_D$.

% \begin{figure*}
% \setlength{\abovecaptionskip}{0.15cm}
% \setlength{\belowcaptionskip}{0cm}
% \centering
% \includegraphics[width=1.0\textwidth]{figure/Embeddig_net_structure-cropped.pdf}
% \caption{Structure of embedding network}
% \label{fig:embedding_net_structure}
% \end{figure*}

% \begin{figure}[h]
% \includegraphics[width=1.0\textwidth]{figure/decoder_structure.png}
% \caption{Structure of $\text{LSTM}_D$ in CPG/E.}
% \end{figure}

% \subsection{Pseudo code for Interaction with an MDP}

% Please refer to Algorithm 3 for the pseudo code of interacting with an MDP system.

\begin{figure*}
% \setlength{\abovecaptionskip}{-1mm}
% \setlength{\belowcaptionskip}{-5mm}
% \subfigcapskip=-1mm
\centering
\begin{minipage}{0.45\linewidth}
\centering
\subfigure[Interaction with each user by VirtualTaobao.]{
\centering
\includegraphics[width=1.0\textwidth]{figure/AU_interaction-cropped.pdf}
}
\end{minipage}
\text{ }
\text{ }
\begin{minipage}{0.42\linewidth}
\centering
\subfigure[Interaction with each robot by Pybullet.]{
\centering
\raisebox{0.3\height}{\includegraphics[width=1.0\textwidth]{figure/robotic_interaction-cropped.pdf}}}
\end{minipage}
\text{ }
\text{ }
\caption{Experiment Details of CPG/R interacting with each usesr using VirtualTaobao and CPG/T interacting with each robot using Pybullet.}
\label{fig:virtual_taobao_pybullet}
\end{figure*}

\subsection{Proof of $\sum_{k=1}^K \sum_{j=1}^K ||\textbf{u}_i \!-\! \textbf{u}_j||_2 \!\leq\! 2(K\!-\!1)\! \sum_{k=1}^K ||\textbf{u}_i \!-\! \textbf{u}_c||_2$ in Section 3.1}

% \begin{equation} % Equation (\ref{eq:ucb}) 
% \label{eq:ucb}
% \sum_{k=1}^K \sum_{j=1}^K ||\textbf{u}_i \!-\! \textbf{u}_j||_2 \!\leq\! 2(K\!-\!1)\! \sum_{k=1}^K ||\textbf{u}_i \!-\! \textbf{u}_c||_2
% \end{equation}

For any vectors $\boldsymbol{x}$ and $\boldsymbol{y} \in \mathbb{R}^N$, we have:
\begin{equation}
\begin{aligned}
||\boldsymbol{x} - \boldsymbol{y}||_2 
&= \sqrt{\sum_{i=1} x_i^2 + y_i^2 - 2 x_i y_i}
\\
&= \sqrt{\sum_{i=1} x_i^2 + \sum_{i=1} y_i^2 +  2 \sum_{i=1} x_i (-y_i)}.
\nonumber
\end{aligned}
\end{equation}
According to the Cauchy-Schwarz inequality $\forall a_i, b_i \!\in\! \mathbb{R}$, $(\sum_{i=1} a_i b_i)^2 \leq \sum_{i=1} a_i^2 \sum_{i=1} b_i^2$, we have:
\begin{equation}
\begin{aligned}
||\boldsymbol{x} - \boldsymbol{y}||_2 
&\leq \sqrt{\sum_{i=1} x_i^2 + \sum_{i=1} y_i^2 +  2 \sqrt{\sum_{i=1} x_i^2 \sum_{i=1} y_i^2}}
\\
&= \sqrt{\sum_{i=1} x_i^2} + \sqrt{\sum_{i=1} y_i^2}
\\
&= ||\boldsymbol{x}||_2 + ||\boldsymbol{y}||_2.
\nonumber
\end{aligned}
\end{equation}
Let $\boldsymbol{x} = \boldsymbol{u}_i - \boldsymbol{u}_c$ and $\boldsymbol{y} = \boldsymbol{u}_j - \boldsymbol{u}_c$, thus we have:
\begin{equation}
\label{eq:triangle_inequality}
||\boldsymbol{u}_i - \boldsymbol{u}_j||_2 \leq ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2 + ||\boldsymbol{u}_j - \boldsymbol{u}_c||_2.
\end{equation}
Taking the above inequality into $\sum_{k=1}^K \sum_{j=1}^K || \boldsymbol{u}_i - \boldsymbol{u}_j ||_2$, we have:
\begin{equation}
\begin{aligned}
&\sum_{k=1}^K \sum_{j=1}^K || \boldsymbol{u}_i \!-\! \boldsymbol{u}_j ||_2 = \sum_{k=1}^K \sum_{j\neq k} || \boldsymbol{u}_i \!-\! \boldsymbol{u}_j ||_2
\\
&\leq \sum_{k=1}^K \sum_{j=1}^K ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2 + ||\boldsymbol{u}_j - \boldsymbol{u}_c||_2
\\
&= \sum_{k=1}^K \sum_{j\neq k} ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2 + \sum_{j=1}^K \sum_{k \neq j} ||\boldsymbol{u}_j - \boldsymbol{u}_c||_2
\\
&= (K-1)\sum_{k=1}^K ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2 + (K-1) \sum_{j=1}^K ||\boldsymbol{u}_j - \boldsymbol{u}_c||_2
\\
&= 2(K-1)\sum_{k=1}^K ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2.
\nonumber
\end{aligned}
\end{equation}





\subsection{Experiment Details of VirtualTaobao}

% \subsection{Interaction with Users by VirtualTaobao}

\emph{VirtualTaobao}\footnote{\url{https://github.com/eyounx/VirtualTaobao}} prvoides APIs to sequentially interact with each user.
Specifically, as shown in Figure \ref{fig:virtual_taobao_pybullet} (a), in the interaction with user $k$ at time $t$, CPG/R outputs an action $a_{i,t} \in \mathbb{R}^{26}$ indicating 20 recommended items to user $k$.
\emph{VirtualTaobao} receives $a_{i,t}$ and gives a 20 dimensional multi-hot code indicating user $k$'s clicks, where in dimension $i$, 1 denotes clicking and 0 denotes skipping item $i$, for $1 \leq i \leq 20$.
For anomalous users,  $\lambda \%$ clicks are flipped as the fake clicks, where $\lambda$ is set to $0.5, 1$ and $1.5$ in our experiments.
Normal users never have fake clicks.
The reward after this interaction equals user $k$'s total number of clicks on the 20 items.

% After $T$ times of interaction with user $k$, \emph{VirtualTaobao} will transform to another user $k+1$ (with different user feature from user $k$).

\subsection{Experiment Details of Robotic Systems}
% \subsection{Construct Robotic Systems by Pybullet}

\emph{Pybullet}\footnote{\url{https://github.com/bulletphysics/bullet3}} provides APIs to construct different types robotic systems, such as \emph{HalfCheetah}, \emph{Walker2D} and \emph{Ant} in this paper.
Besides, we conduct our experiment considering a real-world scenario.
For each type of robotic system, inconsistency of physical parameters between different instances exists due to the limitation of manufacture, leading to different state transitions from each other, and those with intolerable inconsistency of parameters are anomalous systems.
Hence, in our experiment, we let \emph{HalfCheetah}, \emph{Walker2D} and \emph{Ant} with default values of physical parameters be normal systems, and let anomalous systems have outlier physical parameters in contrast with normal systems.
Specifically, as shown in Figure \ref{fig:virtual_taobao_pybullet} (b), anomalous robotic systems are constructed by using different physical parameters to generate a XML file, then loading the XML file to PyBullet to initialize the robotic system.
The physical parameters of anomalous systems A-\emph{HalfCheetah}, A-\emph{Walker2D} and A-\emph{Ant} inconsistent with normal systems \emph{HalfCheetah}, \emph{Walker2D} and \emph{Ant}, respectively, are shown in Table \ref{tb:physical_parameters}.
Other parameters keep unvaried according to the standard Pybullet.





% \subsection{Device Information}

% \begin{table}[H]
% \centering
%     \begin{tabular}{c|c}
%       \hline
%       Device attribute & Value \\
%       \hline
%       Computing infrastructure & CPU \\
%       CPU model & Intel Core i5 \\
%       Basic frequency & 1.4GHz \\
%       Memory & 8GB \\
%       Operating system & Linux \\
%       CPG/R training time & 0.5 CPU sec/step $\!\times\!$ 1000 steps  \\
%       CPG/T training time & 0.5 CPU sec/step $\!\times\!$ 2000 steps  \\
%       \hline
%     \end{tabular}
%     \caption{Information of computing infrastructure for experiments.}
%     \label{tb:equipment}
% \end{table}

\end{document}


==> history_version/20210609.txt <==
\documentclass[conference]{IEEEtran}
\usepackage{etoolbox}
\makeatletter
\patchcmd{\@makecaption}
  {\scshape}
  {}
  {}
  {}
\makeatletter
\patchcmd{\@makecaption}
  {\\}
  {.\ }
  {}
  {}
\makeatother
\def\tablename{Table}

\IEEEoverridecommandlockouts
% The preceding line is only needed to identify funding in the first footnote. If that is unneeded, please comment it out.
\usepackage{cite}
\usepackage{amsmath,amssymb,amsfonts}
% \usepackage{algorithmic}
\usepackage{graphicx}
\usepackage{textcomp}
\usepackage{xcolor}

\usepackage{helvet}
\usepackage{courier}
\usepackage{subfigure}
\usepackage{amssymb}
\usepackage{enumitem}
\usepackage{amsmath,bm}
\usepackage{color}

% \usepackage[noend]{algpseudocode}
\usepackage{algorithmicx,algorithm}
\usepackage[noend]{algpseudocode} 
% \usepackage{algorithm, algorithmic}
% \usepackage{multirow}
% \usepackage{multicol}

\usepackage{changes}
\usepackage{setspace}
\usepackage{graphbox}
\usepackage{hyperref}
\usepackage{makecell}
\usepackage{diagbox}
\usepackage{multirow}
\usepackage{extarrows}

\newtheorem{define}{Definition}
\newtheorem{example}{Example}
\newtheorem{theorem}{Theorem}
\newtheorem{remark}{Remark}

\def\BibTeX{{\rm B\kern-.05em{\sc i\kern-.025em b}\kern-.08em
    T\kern-.1667em\lower.7ex\hbox{E}\kern-.125emX}}
\begin{document}

\def\Algname{Interactive System-wise Anomaly Detection}
\def\Algnameabbr{InterSAD}

\title{Interactive System-wise Anomaly Detection}
% through System Embedding Neutralization and Experience Replay Mechanism

% \title{Towards Anomaly Detection in Markov Decision Process}

% \author{\IEEEauthorblockN{1\textsuperscript{st} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% \and
% \IEEEauthorblockN{2\textsuperscript{nd} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% \and
% \IEEEauthorblockN{3\textsuperscript{rd} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% \and
% \IEEEauthorblockN{4\textsuperscript{th} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% \and
% \IEEEauthorblockN{5\textsuperscript{th} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% \and
% \IEEEauthorblockN{6\textsuperscript{th} Given Name Surname}
% \IEEEauthorblockA{\textit{dept. name of organization (of Aff.)} \\
% \textit{name of organization (of Aff.)}\\
% City, Country \\
% email address or ORCID}
% }

\maketitle

\noindent
\begin{abstract}
Anomaly detection, where data instances are discovered containing feature patterns different from the majority, plays a fundamental role in various applications. However, it is challenging for existing methods to handle the scenarios where the instances are systems whose characteristics are not readily observed as data. Appropriate interactions are needed to interact with the systems and identify those with abnormal responses. Detecting system-wise anomalies is a challenging task due to several reasons.
(i) existing work lacks formal definitions for interactive systems-wise anomaly detection;
(ii) it relies on real-time interaction with the systems to progressively collect the data for learning the detector, which contradicts the assumptions of traditional anomaly detection that operate on static datasets; 
(iii) the data collected from real-time interaction with the systems has non-stationary and noisy distribution, which can terribly affect the stability of training procedure.
To address these challenge, (i) we adopt Markov decision process to formulate the interactive systems, and formally define \emph{anomalous system} including the anomalous transition and reward systems;
(ii) we propose an \Algname{} (\Algnameabbr{}) method which adopts an encoder-decoder to learn the embedding of the systems, and learn a policy to neutralize the system embeddings so that the anomalous systems can be isolated according to inconsistent behaviors;
(iii) we adopt Experience Replay Mechanism~(ERM) to stabilize the training process by enqueuing the data collected from the real-time interaction to the replay buffer and resampling the data for training, which encourages more stationary distribution of the training data.
Experiments on two benchmark environments, including identifying the anomalous robotic system and attack detection in recommender systems, demonstrate the superiority of \Algnameabbr{} compared with baselines.
See the source code here\footnote{\url{https://anonymous.4open.science/r/InterSAD-E194/}.}

%Existing work is incapable to formulate the anomaly detection problem of interactive scenarios where the behaviors of each system could not be explicitly observed as data unless an activation signal is provided.


\end{abstract}

% \begin{IEEEkeywords}
% component, formatting, style, styling, insert
% \end{IEEEkeywords}


\section{Introduction}

% Anomaly Detection

Anomaly detection is a crucial task in various application domains, e.g. fraud detection in finance~\cite{ahmed2016survey}, intrusion detection in network security~\cite{garcia2009anomaly} and damage detection for electronic systems~\cite{fu2006finding, keogh2002finding, yankov2008disk}. % or sensor network, industrial
Anomalies, or anomalous instances, usually refer to the minority of data points or patterns that do not conform to the characteristics of the majority~\cite{zhao2019pyod, lai2020tods, li2020pyodds}.
It is necessary to identify anomalous instances because they are often associated with malicious activities or breakdown of a system, and can provide more actionable information than normal instances towards system improvement.
However, it is difficult for traditional detection methods to formulate the scenario where instances are neither data points nor time-series patterns but \emph{systems}, since the behaviors of each system could \emph{not} be explicitly observed as data unless an activation signal is provided. Due to the faulted or malicious inner characteristics, anomaly systems tend to behave or response differently from others.
In this work, we formulate such an anomaly detection problem as: \emph{system-wise anomaly detection}, where the systems refers to a set of objects or entities that receive activation as input and produce reactions as output.
%e.g. designing input signals to activate the machines so that the broken ones can be identified according to their output signals.
% of the same type 

\begin{figure}
% \setlength{\abovecaptionskip}{3mm}
% \setlength{\belowcaptionskip}{-0.3cm}
% \subfigbottomskip=-5mm
% \subfigcapskip=-2mm
\centering
\begin{minipage}[b]{0.22\textwidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=0.8\textwidth]{figure/pt_ad-cropped.pdf}}\\
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/ts_ad-cropped.pdf}
}
\end{minipage}
\begin{minipage}[b]{0.26\textwidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/sys_ad-cropped.pdf}
}
\end{minipage}
\caption{
(a) Point-wise anomaly. 
(b) Pattern-wise anomaly.
(c) System-wise anomaly. Upper: 4 robotic systems (system 2 is anomalous). 
Middle: inconsistent outputs in response to a random activation.
Lower: consistent outputs from normal systems in response to a well-designed activation which can isolate the anomalous system. 
}
\label{fig:anomalous_example_robot}
\end{figure}


Different from traditional anomaly detection scenarios~\cite{chalapathy2019deep}, such as point-wise or pattern-wise anomaly detection shown in Figures~\ref{fig:anomalous_example_robot}~(a) and (b), system-wise anomaly detection aims to identify systems which have significant different behaviors from the majority.
Here we provide two examples of system-wise anomaly detection to show its application in robotic and recommender systems, respectively.
First, as shown in Figure~\ref{fig:anomalous_example_robot}~(c), robots can be regarded as systems that respond to an external activation at different time points~\cite{brockman2016openai}.
Some robotic systems may behave falsely or differently from the majority in response to the activation, implying flawed components in hardware. 
Second, as shown in Figure~\ref{fig:anomalous_example_recsys}~(a), a recommendation model learns the preference of users based on their historically clicked items~\cite{shi2019virtual}.
However, there exists malicious users who strategically click the items that contradict those of the user majority to prevent the recommendation model from learning the preference of majority users~\cite{wilson2013power, aktukmak2019quick}, as shown in Figure~\ref{fig:anomalous_example_recsys}~(b).
The detection of such malicious users can be formulated as system-wise anomaly detection, where each user can be seen as a system that accepts items and outputs clicking rate.
The detection of such anomalous robotic systems could prevent bigger losses in various applications in the future. 
%Beyond the above application scenarios, system-wise anomaly detection could also benefit many other tasks since the objects in different domains can always be modeled as black-box systems with specific input and output.
However, there lacks an effective detection algorithm or even a formal definition concerning anomalous systems to the best of our knowledge.
To bridge this gap, we aim to provide a unified formulation of anomalous systems and propose an effective framework for system-wise anomaly detection.


\begin{figure}
% \setlength{\abovecaptionskip}{-2mm}
% \setlength{\belowcaptionskip}{-0.5cm}
% \subfigcapskip=-2mm
\centering
\begin{minipage}{0.62\linewidth}
\centering
\subfigure[Interactions with normal users.]{
\centering
\includegraphics[width=1.0\textwidth]{figure/good_recsys-cropped.pdf}
}
\end{minipage}
\text{  }
\begin{minipage}{0.28\linewidth}
\centering
\subfigure[Malicious users.]{
\centering
\raisebox{0.05\height}{\includegraphics[width=1.0\textwidth]{figure/bad_recsys-cropped.pdf}}
}
\end{minipage}
\caption{(a) The recommender system collects users' responses in the interaction with normal users to learn their preference.
(b) Anomalous users maliciously attack the system by providing fake user preference.}
\label{fig:anomalous_example_recsys}
\end{figure}

% different from conventional anomaly detection scenarios, such as point-wise, contextual, or collective anomaly detection, which operate on static datasets with fixed instance representations~\cite{chalapathy2019deep},
% MDP describes an interactive process with dynamic state representations.
% As a result, traditional algorithms will usually fail in the context of MDP. Even though some prior work has studied anomaly detection for multi-armed bandit~\cite{zhuang2017identifying,ban2020generic}, they assume that there is no state transition in the environment, which restricts their applicability in many scenarios, such as anomalous hard-ware detection.


It is non-trivial to achieve the goal due to the following challenges.
First, system-wise anomaly detection relies on real-time interactions with the systems, to be more concrete, providing activation to and collecting response from the systems. It is significantly different from traditional scenarios where data instances or patterns are readily given.
The main challenge is how to learn a generator to provide effective activation to the systems in order to successfully trigger consistent response from normal systems to isolate anomalous systems, as illustrated at the bottom of Figure~\ref{fig:anomalous_example_robot} (c).
The generator should be well-trained because random activations may cause inconsistent responses from normal systems such that anomalous systems are less distinguishable, as shown in the middle of Figure~\ref{fig:anomalous_example_robot} (c).
Furthermore, different from static dataset-based training, where the training process is stable due to the stationary distribution of training data, system-wise anomaly detection depends on real-time interactions with each system, where the real-time data collected from the systems have non-stationary and noisy distribution.
The non-stationary distributed training data can terribly affect the stability of training process or even lead to the failure of convergence.

% we need to provide activation to the systems and collect their responses (or behaviors) as data, so that the anomalous system can be identified 

 
\textcolor{red}{In this work, we characterize the systems based on the concept of Markov decision process (MDP) to formalize the problem of interactive system-wise anomaly detection, where the  reactions of a system and its output in response to the activation can formulated as the state transition and reward of MDP, respectively.
Considering the abnormal characteristics of a system could manifest through its state and reward function, we focus on the detection of two cases of anomaly including anomalous transition and anomalous reward systems.}

Beyond formalizing the problem, we also propose an \Algname{} (\Algnameabbr{}) method. 
To tackle the first challenge, we propose to learn a neural network to generate the activation, which is termed as the \emph{policy} in the remaining parts.
To encourage normal systems to have consistent response, we optimize the policy to neutralize the embeddings of different systems, where system embeddings is provided by an encoder-decoder model that is learned simultaneously with the policy. 
To address the second challenge, we employ experience replay mechanism (ERM) to stabilize the training process. Specifically, the real-time responses collected from systems are preserved in a replay buffer. The encoder-decoder is updated based on the data sampled from the replay buffer, which encourages more stable distribution than the data collected from real-time interactions.
The contributions of this work are summarized as follows:

\begin{itemize}[leftmargin=11pt]
\item We propose \Algnameabbr{} which learns a policy and encoder-decoder for end-to-end system-wise anomaly detection. 
%Meanwhile, we consider two types of anomalous systems, i.e., anomalous transition and anomalous reward systems.

% an end-to-end framework for anomaly detection in MDP, dubbed  \Algname{} (\Algnameabbr{}), which encourages consistent trajectories in normal MDP systems to isolate anomalous MDP systems.

%\item Formally define anomalous system including anomalous reward and transition systems.
% anomalous reward and transitions.

\item We employ ERM to stabilize the training process so that \Algnameabbr{} can be trained based on the non-stationary data collected from the interaction with the systems.

\item The effectiveness of \Algnameabbr{} is demonstrated with experiment results on anomalous robotic systems identification and user attack detection in recommendation models.

% \item We introduce two practical instances of \Algnameabbr{} by learning the embedding network according to the reward sequences and trajectories, which can abstract the trajectories into lower-dimensional embedding space.

%Guanchu: \item Propose  \Algname{} (\Algnameabbr{}) for detecting anomalous MDP systems, including a policy to efficiently interact with each system, and an embedding network to map the original trajectories acquired from each system into lower dimensional embedding space as more abstract representations, where the policy is updated to minimize the pair-wise distance of the representation of each system  to reduce the fluctuation.

% each system's state transition depends on the actions generated by the policy, and



% \item Propose  \Algname{} (\Algnameabbr{}), an end-to-end framework to detect anomalous MDP systems.

\end{itemize}

% \deleted{Finally, we conduct sufficient experiments, where \Algnameabbr{} is applied to detect user attack in recommender systems and identify anomalous robotic systems in comparison with baselines, to demonstrates its effectiveness.}

% \deleted{In this work, we formally define anomalous MDP systems including anomalous reward and transition systems, and proposed  \Algname{} (\Algnameabbr{}) to address above challenges.
% Figure~\ref{fig:SEN_block} shows the process of \Algnameabbr{}, where the main contributions are summarized as follows:}

% In summary, the contributions of this work are as follows:

% Finally, the proposed \Algnameabbr{} is combined with different structures of embedding network, leading to \Algnameabbr{} with reward prediction (EPR/R) and that with trajectory embedding (SEN/T) for reward- and transition-target anomaly detection, respectively.

% First, we formally define reward- and transition-target anomalous MDP systems.
% Secondly, we propose  \Algname{} (\Algnameabbr{}) including \Algnameabbr{} with reward prediction (SEN/R) and trajectory embedding (SEN/T) for reward- and transition-target anomaly detection, respectively.
% Finally, sufficient experiments are implemented to illustrate the effectiveness of our proposed \Algnameabbr{}.

% Furthermore, it has to be category discussion that anomalous MDP systems in different application fields may have different anomalous features.
% Without loss of generality, we consider reward- and transition-target anomalous systems:
% \begin{itemize}[leftmargin=11pt]
% \item
% \textbf{Reward-target anomaly}:
% % Reward-target anomaly detection aims to detect 
% Reward-target anomalous systems are those attached with anomalous reward sequence, which has broad application in recommender systems.
% Specifically, each user can be formulated into an MDP system, where its feature, recommended items and its feedback correspond to the states, actions and rewards, respectively. 
% A minority of users' feedback on common items fails to be consistent with that of most users, and are formulated as reward-target anomaly.
% % , and can be detected according to their anomalous feedback.

% \item
% \textbf{Transition-target anomaly}: 
% % Transition-target anomaly detection aims to detection MDP 
% Transition-target anomalous systems are those attached with anomalous state transitions, which is widespread in controlling systems.
% Specifically, in each time point, each MDP system has a state transition driven by the external activation.
% However, certain systems can be formulated as Transition-target anomaly as a result of suffering from out-of-common state transitions in response to common activations.
% \end{itemize}

% one of key techniques is to propose effective method to 


% interact with MDPs so that outliers can be identified in as less time of interaction as possible.


% To address this challenge, we propose to learn a policy to sample an optimal trajectory for anomaly detection.
% Furthermore, instead of directly using the original trajectory as the representation of each system, we propose to embed the original trajectory into embedding space (smaller than trajectory space), and use the embedding values as the representation of each machine for anomaly detection.


% It becomes challenged for MDPs with huge trajectory space due to the following two reasons:
% \begin{itemize}
%     \item Limit number of randomly sampled trajectories in each time of interaction fails to provide enough representation for anomaly detection.
    
%     \item High dimensional trajectories introduce innegligible noise to disturb anomaly detection.
    
%     \item Normal MDPs have fluctuation, and outlier MDPs have parts same with normal.
    
% \end{itemize}

% \begin{table}[]
%     \centering
%     \begin{tabular}{c|c|c|c}
%       \hline
%         & HalfCheetah\footnote{http://gym.openai.com/envs/HalfCheetah-v2/} 
%         & Walker
%         & Ant \\ % Hopper iForest $0.81$ LOF $0.79$ OCSVM $0.66$
%       \hline
%       Isolation Forest & $0.77$ & $0.74$ & $0.77$ \\
%       LOF & $0.73$ & $0.73$ & $0.81$\\
%       One-class SVM & $0.62$ & $0.62$ & $0.75$ \\
%       \hline
%     \end{tabular}
%     \caption{Random trajectory for anomaly detection.}
%     \label{tb:rand_action_ad}
% \end{table}


% There are necessaries Anomaly detection (AD)
% For controlling systems, damages of industrial units should to be detected early to prevent further escalation and losses.
% AD for MDPs provides companies a guidance to select their productions for reparation, avoiding wasting limited resource in checking normal productions.
% For online software systems, abnormal network traffic or vicious attacking should be removed before the data arriving the serves.
% AD for MDPs gives the company a chance to shield their database from memory overflow or crash.
% For tasks of machine learning, Figure~\ref{fig:half_cheetah_anomaly} illustrates the negative impacts of abnormal MDPs to deep reinforcement learning, where details on the experiments can be achieved in Appendix A.
% As shown in Figure~\ref{fig:half_cheetah_anomaly},
% the policy achieves more rewards as it is learned in fewer abnormal MDPs.
% Hence, AD for MDPs bring us a better policy for downstream machine learning.

% %few abnormal instances of environment leads to the performance degradation of global policy, where the converged reward has terribly decayed.
% % Considering its necessaries


% \begin{figure}
% \centering
% \subfigure[Average Reward of deep reinforcement learning in 100 MDPs including (Green) no abnormal MDPs, (Blue) 2 abnormal MDPs and (Red) 4 abnormal MDPs.]{
% \includegraphics[width=0.24\textwidth]{figure/half_cheetah_anomaly.png}
% \label{fig:half_cheetah_anomaly}
% }
% \subfigure[Given identical actions $a_0, a_1$ and $a_2$, outlier MDPs' state transition (Red) versus outlier MDPs' state transitions (Black).]{
% \includegraphics[width=0.20\textwidth]{figure/outlierMDPs.png}
%     \label{fig:outlierMDPs}
% }
% \end{figure}

% % \begin{figure}
% %     \centering
% %     \includegraphics[width=0.26\textwidth]{figure/outlierMDPs.png}
% %     \caption{.}
% %     \label{fig:outlierMDPs}
% % \end{figure}

\section{Preliminaries}
In this section, we introduce the notations, background and problem definition. 
Specifically, we briefly introduce Markov decision process that is adopted to \textcolor{red}{formulate interactive systems.}
% formalize the interaction with systems. 
We also define the problem of system-wise anomaly detection from two perspectives including anomalous reward and anomalous transition.

% In this section, we provide a background of the Markov Decision Process~(MDP), 
% Then we discuss the limitations of anomaly detection algorithms for multi-armed bandits. Finally, we formally define the problem of anomaly detection in MDP.

\subsection{Markov Decision Process}

Markov decision process (MDP) describes a discrete-time stochastic process represented by state space $\mathcal{S}$, activation space $\mathcal{A}$, reward space $\mathbb{R}$ and state transition $\mathcal{S} \times \mathcal{A} \to \mathcal{S}$.
Here, we employ MDP to characterize the interaction with a system.
Specifically, in each time step $t$, a system is in state $s_t \in \mathcal{S}$, receives an activation $a_t \in \mathcal{A}$, transits from $s_t$ to $s_{t+1}$, and generates a reward signal $r_t \in \mathbb{R}$.
The state transition of MDP can be widely applied in various domains to model system behaviors in response to external activation.
For example, in recommender systems~\cite{zheng2018drn}, a user receives a list of recommended items $a_t$, gives response $r_t$ to the recommendation, and could have a shift of interest $s_t \to s_{t+1}$.
In robotic control~\cite{kober2013reinforcement}, a robot makes movements $s_t \to s_{t+1}$ in response to an external electrical activation $a_t$.
During interactions, the state transitions of each system along the discrete timeline $t = 0, 1, \cdots, T$ result in a trajectory $\boldsymbol{\tau} = \{ s_0, a_0, \cdots, s_{T-1}, a_{T-1} \}$ and a reward sequence $\boldsymbol{r} = [r_0, \cdots, r_{T-1}]$, where $T$ denotes the maximum time step of each interaction. 
These information reflect the characteristics of a system, thus is used for measuring its abnormality degree.
%They could then be utilized for downstream tasks, such as anomaly detection in this work.



% Other applications involve robotics~\cite{kober2013reinforcement} and traffic control~\cite{xu2018large}.

% MDP describes a discrete-time stochastic control process, represented by state space $\mathcal{S}$, action space $\mathcal{A}$, transition function $s_t, a_t \to s_{t+1}: \mathcal{S} \times \mathcal{A} \to \mathcal{S}$ and reward function $r_t: \mathcal{S} \times \mathcal{A} \to \mathbb{R}$, where $t$ denotes the timestep.
% Due to the Markov property, $r_t$ and $s_{t+1}$ only depends on $s_t$ and $a_t$ for each system.

% Guanchu: MDP is a discrete time stochastic control process, characterized by state space $\mathcal{S}$, action space $\mathcal{A}$, transition function $s_t, a_t \to s_{t+1}: \mathcal{S} \times \mathcal{A} \to \mathcal{S}$ and reward function $r_t: \mathcal{S} \times \mathcal{A} \to \mathbb{R}$, where $t$ denotes the discrete time point. Starting from $t = 0$, the next state of MDP $s_{t+1}$ depends on current state $s_t$ and action $a_t$.  If an action $a_t$ is generated in each time step $t$ for $0 \leq t \leq T$, a trajectory $\boldsymbol{\tau} = \{ s_0, a_0, \cdots, s_{T-1}, a_{T-1} \}$ and reward sequence $\boldsymbol{r} = [r_0, \cdots, r_{T-1}]$ can be achieved by recursively providing $a_t$ for the MDP and observing its next state $s_{t+1}$ for $T$ times, where $T$ denotes the last time step. MDP is widely used in various application scenarios, such as playing games~\cite{silver2016mastering}, robotic control~\cite{kober2013reinforcement}, traffic control~\cite{xu2018large}, and recommender systems~\cite{zheng2018drn}.

% The experiment in this work involves the application of MDP to recommender systems, where users' features, items pushed to users and users' clicking rates on given items correspond to the states, actions and rewards, respectively. 
% Moreover, the experiment also involves MDP-based robotic systems, where the state includes a robot's position, velocity and angles of joints, and action corresponds to external electrical activation to the system.

% The framework of MDPs can be broadly applied to different domains, e.g. for controlling system, we can model activation signals as actions and the output signals of \Algnameabbr{}sors as states, For recommender systems, it is common terminologies to model feature representations for users as states and that for news as actions.

% well defined

\begin{figure*}[t]
\setlength{\abovecaptionskip}{0.15cm}
\setlength{\belowcaptionskip}{-0.5cm}
\centering
\includegraphics[width=0.9\textwidth]{figure/blockgram-cropped.pdf}
\caption{An overview of \Algnameabbr{} framework. A policy strategically selects actions to interact with each MDP system; an embedding network learns the representation of the MDP systems according to the generated reward sequences or trajectories. }
\label{fig:SEN_block}
\end{figure*}


% the reward sequence provides more characteristics of each system than the average reward. 
% representative novelty of anomalous systems when $\mu_0^o \!<\! \mu_0^n$ and $\mu_1^n \!<\! \mu_1^o$. Especially when $\mu_0^o + \mu_1^o \approx \mu_0^n + \mu_1^n $, as shown in Figure~\ref{fig:example_mdp} (b), anomalous systems have nearly the same average reward as normal systems, thus are difficult to be detected. 

%EGuanchu: xisting work on detecting anomalous arms for Multi-armed Bandit~\cite{zhuang2017identifying}~\cite{ban2020generic} cannot be applied to detect anomalous MDP systems, due to the ignorance of each system's state transitions. We conduct an example MDP system with state transitions and reward distribution shown in Figures~\ref{fig:example_mdp} (a) and (b) to demonstrate the necessity of considering state transition in the detection of anomalous systems. The ignorance of state transitions enjoys the average reward over the whole state space for each system, which may suffer from missing representative novelty of anomalous systems when $\mu_0^o \!<\! \mu_0^n$ and $\mu_1^n \!<\! \mu_1^o$. Especially when $\mu_0^o + \mu_1^o \approx \mu_0^n + \mu_1^n $, as shown in Figure~\ref{fig:example_mdp} (b), anomalous systems have nearly the same average reward as normal systems, thus are difficult to be detected. In this work, the time series trajectory is conserved as the representation of each system (for the example MDP system, it is the reward sequence including that in the first and second time steps). As shown in Figure~\ref{fig:example_mdp} (c), the time series trajectories are more representative than the average reward in detecting anomalous systems. And our work aims at providing a solution of anomaly detection for more general MDP systems with possibly continuous and high dimensional state and action space.


% , which actually fit the average reward over the whole state space.





\subsection{Problem Formulation}

To formally define the problem of system-wise anomaly detection, we consider $N$ MDP systems $\mathcal{M}_1, \mathcal{M}_2, \cdots, \mathcal{M}_N$ with identical state space $\mathcal{S}$ and activation space $\mathcal{A}$.
Without loss of generality, each system $\mathcal{M}_i$ accepts activation $\boldsymbol{a}_i = [a_{i,0}, \cdots, a_{i,T-1}]$ to outputs a tuple of trajectory $\boldsymbol{\tau}_i = [s_{i,0}, a_{i,0}, \cdots, s_{T-1}, a_{T-1}]$ and reward sequence $\boldsymbol{r}_i = [r_{i,0}, \cdots, r_{i,T-1}]$, which can be characterized by
\begin{equation}
\begin{aligned}
\boldsymbol{a}_i \xLongrightarrow{\text{input}} \mathcal{M}_i \xLongrightarrow{\text{output}} (\boldsymbol{\tau}_i, \boldsymbol{r}_i).
\end{aligned}
\end{equation}

In anomaly detection, we want to identify those systems with rare and distinctive characteristics compared with the majority. 
However, different from the point-wise and pattern-wise anomaly detection where data is already given, the behaviors of systems are not readily available unless activations are given. In this work, we provide identical activation to all of the systems, where anomalous systems refers to those having significantly different reactions compared with other systems.
The formal definition is given as below.
%We propose the concept of anomalous system based on that of \emph{anomaly}, which refers to the instance that is distinctive compared with the majority.
%and the interpretation of Definition~\ref{def:anomalous_sys} in Remarks~\ref{rk:3}-\ref{rk:3}.

\begin{define}[Anomalous System]
\label{def:anomalous_sys}
Given the activation $\boldsymbol{a}_i$ to interact with the systems, i.e. $\boldsymbol{a}_i \!\xLongrightarrow{\text{input}}\! \mathcal{M}_i \!\xLongrightarrow{\text{output}}\! (\boldsymbol{\tau}_i, \boldsymbol{r}_i)$ for $1 \leq i \leq N$, a system $\mathcal{M}_i$ is defined as an \emph{anomalous transition system} if it has considerable different state transitions $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)$ in contrast with other systems;
similarly, a system $\mathcal{M}_i$ is defined as an \emph{anomalous reward system} if it responds with significantly different reward sequence patterns compared with those of most other systems. 
\end{define}
%, i.e. the features of $\boldsymbol{r}_i$ is quite different from those of $\boldsymbol{r}_j$ for $1 \leq j \neq i \leq N$
%, i.e. the feature of $\boldsymbol{\tau}_i$ significantly differs from that of $\boldsymbol{\tau}_j$ for $1 \leq j \neq i \leq N$

\begin{remark}
\label{rk:1}
An anomalous transition system refers to the system where anomaly patterns exist in its state transitions $s_{i,t}, a_t \to s_{i,t+1}$ during the interactions.
For example, given the same external activation, an anomalous robot will have different response compared with normal robots.
An anomalous reward system refers to the system where anomaly patterns exist in its generated reward sequence $\boldsymbol{r}_i$. 
For example, anomalous users in recommender system tend to click the items that are different from those of normal users, thus returning different reward signals. 
\end{remark}

\begin{remark}
\label{rk:2}
Unlike traditional anomaly detection tasks where the features of each instance are already given in the dataset to learn a detector, the detection of anomalous MDP systems requires an activation signal $\boldsymbol{a}$ to trigger each system and collect its responses as features. Such an activation is not readily available, and we develop an algorithm to find the appropriate activation $\boldsymbol{a}$ for system $\{ \mathcal{M}_i \}_{1 \leq i \leq N}$ to collect reward and trajectory sequences, respectively.
\end{remark}

\begin{remark}
\label{rk:3}
For each system $\mathcal{M}_i$, its anomaly score in transitions and rewards is measured as $\phi(\boldsymbol{\tau}_i; \{ \boldsymbol{\tau}_i \}_{1 \leq i \leq N})$ and $\phi(\boldsymbol{r}_i; \{ \boldsymbol{r}_i \}_{1 \leq i \leq N})$, respectively. Here $\phi(\cdot; \cdot)$ is the scoring function, where the first operand denotes the instance of interest, and the second operand includes all instances as the context for contrast.
In this work, we do not constrain the scoring function to be any specific type, so $\phi(\cdot; \cdot)$ can be constructed from commonly used anomaly detection models or algorithms, such as the angle-based outlier detector~\cite{kriegel2008angle}, isolation forest~\cite{Liu2012} or density-based outlier detector~\cite{Breunig2000} and one-class classification model~\cite{Manevitz2002}.
\end{remark}
%Here $\phi(\boldsymbol{x}_i; \{\boldsymbol{x}_i\}_{1 \leq i \leq N})$ denotes a $\mathcal{X}^N \in \mathbb{R}$ mapping to indicate the novelty of $x_i$ for $x_i \in \{\boldsymbol{x}_i\}_{1 \leq i \leq N}$.

From the discussion above, the major challenge of system-wise anomaly detection is that the activation $\boldsymbol{a}$ for the interaction with the systems is not readily available.
We have experiment results in Section~\ref{sec:exp} to illustrate that the data collected from each system based on random generated activation is representative enough for the detection of neither anomalous reward nor transition systems.
Therefore, in this work, we propose the algorithm to generate the activation so that we can collect representative reward sequence or trajectory from the detection of anomalous system.


% \definecolor{gray}{RGB}{150, 150, 150}
% \begin{algorithm*}
% \caption{\Algnameabbr{} for anomalous transition detection (\Algnameabbr{}-T)}
% \label{ag:alg_T}
% \textbf{Inputs}: Systems $\mathcal{M}_1, \mathcal{M}_2, \cdots, \mathcal{M}_N$. \\
% \textbf{Outputs}: Policy $\mu(s | \theta_\mu)$ and Autoencoder $\{ f_E (\boldsymbol{\tau} | \theta_E), f_D (\boldsymbol{\tau} | \theta_D) \}$.

% \begin{algorithmic}[1]

% \State Randomly initialize the parameters of policy $\theta_{\mu}$ and autoencoder $\theta_{E}, \theta_{D}$.

% \While{\emph{not converged}}

% \textcolor{gray}{//----------------------------------Interact with the systems----------------------------------//}

% % \State Randomly choose MDP system $\mathcal{M}_i \in \{\mathcal{M}_i | 1 \leq i \leq N\}$.

% % \State Interact with $\mathcal{M}_i$ based on the target policy $\mu(s | \theta_\mu')$ to achieve the tuple of trajectory and reward $\boldsymbol{\tau}_i$. 

% \State Randomly choose a mini-batch of MDP systems $\{ \mathcal{M}_i \}_{1 \leq i \leq B} \subseteq \{\mathcal{M}_i | 1 \leq i \leq N\}$.

% \State 
% Interact with $\{ \mathcal{M}_i \}_{1 \leq i \leq B}$ based on the policy $\mu(s | \theta_\mu)$ to collect the trajectories $\{\boldsymbol{\tau}_i\}_{1 \leq i \leq B}$.

% \textcolor{gray}{//------------------------------------------System Embedding Neutralization-------------------------------------------//}

% \State Achieve the embedding of system $\mathcal{M}_i$ by $\boldsymbol{u}_i = f_E (\boldsymbol{\tau}_i | \theta_{E})$, and the mean embedding by $\boldsymbol{u}_c = \frac{1}{B} \sum_{i=1}^B \boldsymbol{u}_i$.

% \State Update the parameters of policy $\theta_\mu$ by to minimize
% $L_{\mu} = \sum_{i=1}^B || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2$.

% \textcolor{gray}{//-------------------------------------------Update the Autoencoder-------------------------------------------//}

% \State Store $\boldsymbol{\tau}_i$ into replay buffer, and randomly sample $B$ trajectories $\{\boldsymbol{\tau}'_i\}_{1 \leq i \leq B}$ from replay buffer. \textcolor{gray}{// experience replay}

% \State Update $\theta_E$ and $\theta_D$ to minimize $L_f = \sum_{i=1}^B || \hat{\boldsymbol{\tau}}'_i - \boldsymbol{\tau}'_i ||_2^2$, where $\hat{\boldsymbol{\tau}}'_i = f_D(\boldsymbol{u}'_i \mid \theta_D)$ $\boldsymbol{u}'_i = f_E(\boldsymbol{\tau}'_i \mid \theta_E)$.

% % \State Update the weights of embedding network $\theta_f$ and $\theta_g$ by minimizing the loss term:
% % \begin{equation}
% % \setlength\abovedisplayskip{0pt}
% % \setlength\belowdisplayskip{0pt}
% % L_f = \sum_{i=1}^B || \hat{\boldsymbol{\tau}}'_i - \boldsymbol{\tau}'_i ||_2^2,
% % \nonumber
% % \end{equation} 
% % where $\hat{\boldsymbol{\tau}}'_i = g (\boldsymbol{u}'_i \mid \theta_g)$ and $\boldsymbol{u}'_i = f (\boldsymbol{\tau}'_i \mid \theta_f)$.

% % \State Update the weights of target policy $\theta_\mu'$ by $\theta_\mu' \gets \rho \theta_\mu + (1-\rho) \theta_\mu'$. \textcolor{gray}{// soft target update}

% \EndWhile
% \end{algorithmic}
% \end{algorithm*}

\definecolor{gray}{RGB}{150, 150, 150}
\begin{algorithm*}
% \setlength\abovedisplayskip{-10.cm}
% \setlength\belowdisplayskip{-10.cm}
\caption{\Algname{} (\Algnameabbr{}).} % for anomalous reward detection (\Algnameabbr{}-R)}
\label{ag:alg_R}
\textbf{Inputs}: Systems $\mathcal{M}_1, \mathcal{M}_2, \cdots, \mathcal{M}_N$, \emph{anomaly\_type}. \\
\textbf{Outputs}: Policy $\mu(s \mid \theta_\mu)$ and encoder-decoder $f_D (f_E (\boldsymbol{\tau} \mid \theta_E) \mid \theta_D)$.

\begin{algorithmic}[1]

\State Randomly initialize the parameters of policy $\theta_{\mu}$ and encoder-decoder $\theta_{E}, \theta_{D}$. %, copy $\theta_{\mu}$ to the target policy $\theta_{\mu}' \gets \theta_{\mu}$.

% \State Initialize the parameters of target policy $\theta_{\mu}' \gets \theta_{\mu}$.

% \State Initialize volume relpay buffer.

\While{\emph{not converged}}

\textcolor{gray}{//--------------------------------Interact with the  systems--------------------------------//}

% \State Randomly choose a system $\mathcal{M}_i \in \{\mathcal{M}_i | 1 \leq i \leq N\}$.
\State Randomly choose a mini-batch of systems $\{ \mathcal{M}_i \}_{1 \leq i \leq B} \subseteq \{\mathcal{M}_i | 1 \leq i \leq N\}$.

% \State Interact with $\mathcal{M}_i$ based on the target policy $\mu(s | \theta_\mu')$ to generate the tuple of trajectory and reward $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)$.
\State 
Interact with $\{ \mathcal{M}_i \}_{1 \leq i \leq B}$ based on the policy $\mu(s | \theta_\mu)$ to collect the tuples of trajectory and reward $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)_{1 \leq i \leq B}$.

\textcolor{gray}{//--------------------------------------------System Embedding Neutralization----------------------------------------------//}

% \State Randomly choose a mini-batch of MDP systems $\{ \mathcal{M}_i \}_{1 \leq i \leq B} \subseteq \{\mathcal{M}_i | 1 \leq i \leq N\}$.

% \State Interact with $\{ \mathcal{M}_i \}_{1 \leq i \leq B}$ based on the policy $\mu(s | \theta_\mu)$ to collect the tuples of trajectory and reward $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)_{1 \leq i \leq B}$.

\State Achieve the embedding of system $\mathcal{M}_i$ by $\boldsymbol{u}_i = f_E (\boldsymbol{\tau}_i \mid \theta_E)$, and the mean embedding by $\boldsymbol{u}_c = \frac{1}{B} \sum_{i=1}^B \boldsymbol{u}_i$.

\State Update the parameters of policy $\theta_\mu$ to minimize
$L_{\mu} = \sum_{i=1}^B || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2$.

\textcolor{gray}{//------------------------------------------Update the encoder-decoder------------------------------------------//}

% \State Store tuple $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)$ into replay buffer, and sample $B$ tuples $(\boldsymbol{\tau}'_i, \boldsymbol{r}'_i)_{1 \leq i \leq B}$ from replay buffer. \textcolor{gray}{// experience replay}
\State Store tuple $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)_{1 \leq i \leq B}$ into replay buffer, and sample $B$ tuples $(\boldsymbol{\tau}'_i, \boldsymbol{r}'_i)_{1 \leq i \leq B}$ from replay buffer. \textcolor{gray}{// experience replay}

% \State Update the parameters of encoder-decoder $\theta_E$ and $\theta_D$ to minimize 
% \begin{equation}
% \setlength\abovedisplayskip{0pt}
% \setlength\belowdisplayskip{0pt}
% L_f = \sum_{i=1}^B || f_D(f_E (\boldsymbol{\tau}'_i \mid \theta_E) \mid \theta_D) - \lambda \boldsymbol{r}'_i - (1-\lambda) \boldsymbol{\tau}'_i ||_2^2,
% \nonumber
% \end{equation}
% \Statex \quad\  where $\lambda=1$ for InterSAD-R and $\lambda=0$ for InterSAD-T.

\If {\emph{anomaly\_type} \textbf{is} 
\emph{"transition"}}
\State Update the parameters of encoder-decoder $\theta_E$ and $\theta_D$ to minimize $L_f = \sum_{i=1}^B || f_D(f_E (\boldsymbol{\tau}'_i \mid \theta_E) \mid \theta_D) - \boldsymbol{\tau}'_i ||_2^2$.

\ElsIf {\emph{anomaly\_type} \textbf{is}
\emph{"reward"}}
\State Update the parameters of encoder-decoder $\theta_E$ and $\theta_D$ to minimize $L_f = \sum_{i=1}^B || f_D(f_E (\boldsymbol{\tau}'_i \mid \theta_E) \mid \theta_D) - \boldsymbol{r}'_i ||_2^2$.

\EndIf

% , where $\hat{\boldsymbol{r}}'_i = f_D(f_E (\boldsymbol{\tau}'_i \mid \theta_E) \mid \theta_D)$ $\boldsymbol{u}'_i = f (\boldsymbol{\tau}'_i \mid \theta_E)$.

% \State Update the target policy $\theta_\mu'$ by $\theta_\mu' \gets \rho \theta_\mu + (1-\rho) \theta_\mu'$ \textcolor{gray}{// soft target update}

\EndWhile
\end{algorithmic}
\end{algorithm*}


\begin{algorithm}
\caption{Interact with a system.}
\label{ag:sample_trajectory}
\textbf{Inputs}: System $\mathcal{M}_i$ and target Policy $\mu(s \mid \theta_{\mu})$ \\
\textbf{Outputs}: Tuple of trajectory and reward sequence $(\boldsymbol{\tau}_i, \boldsymbol{r}_i)$. 
\begin{algorithmic}[1]
\State $\boldsymbol{\tau}_i \gets \{ \}$, $\boldsymbol{r}_i \gets \{ \}$
\While{$t < T$}
\State Select action $a_{t} \gets \mu(s_{t} | \theta_\mu)$.
\State Observe $s_{t+1}$ and $r_t$ from MDP $\mathcal{M}_i$.
\State $\boldsymbol{\tau}_i \gets \boldsymbol{\tau}_i \cup \{ s_{t}, a_{t} \}$, $\boldsymbol{r}_i \gets \boldsymbol{r}_i \cup \{ r_t \}$.
\State $s_{t} \gets s_{t+1}$
\EndWhile
\State Flatten $\boldsymbol{\tau}_i$ and $\boldsymbol{r}_i$ into vectors.
\end{algorithmic}
\end{algorithm}


\section{\Algname{}}

% \added{[Just high-level ideas and intuitions. Such as the model has several components. Each component is for what.]} 

% An overview of \Algname{} (\Algnameabbr{}) is shown in Figure~\ref{fig:SEN_block}.
% The key idea of \Algnameabbr{} is to encourage normal systems to generate consistent trajectories, which is motivated by one-class classification~\cite{ruff2018deep}.

We propose \Algnameabbr{} for the detection of anomalous systems.
An overview of \Algnameabbr{} is shown in Figure~\ref{fig:SEN_block}. 
First, we train a policy $\mu(s \mid \theta_{\mu})$ to generate activation for the interaction with the systems, where the activation to system $\mathcal{M}_i$ in state $s_{i,t}$ is generated by $a_{i,t} = \mu(s_{i,t} \mid \theta_{\mu})$ for $0 \leq t \leq T$ and $1 \leq i \leq N$.
Then, we design an encoder-decoder based model $f=f_D(f_E(\boldsymbol{\tau} \mid \theta_{E}) \mid \theta_{D})$ to learn embeddings for systems with their trajectories observed. Such a model structure also enables the end-to-end training of the policy network. The system embeddings and reward signals are used in measuring anomaly scores. Meanwhile, to stabilize the training process, \Algnameabbr{} uses Experience Replay Mechanism to collect more stable data batches. The details of our approach are introduced in the subsections below.

%The main idea of \Algnameabbr{} is to learn the embeddings of systems, where (1)  (2) the embeddings of anomalous systems will be isolated from the embeddings of normal systems.

% Any anomaly detection algorithm can be applied to estimate anomaly scores for the $N$ systems based on the representation of each system~(Section~\ref{sec:33}).
% consists of two networks: a policy network $a_{i,t} = \mu(s \mid \theta_{\mu})$ that strategically selects actions to interaction with each system in each timestep~(Section~\ref{sec:31}), and an autoencoder $f (\boldsymbol{\tau} \mid \theta_f)$ to learn the embedding of each system from the sampled trajectories~(Section~\ref{sec:32}).



% \begin{equation}
% \begin{aligned}
% a_{i,t} &= \mu(s \mid \theta_{\mu})
% \\
% \boldsymbol{u}_i &= f (\boldsymbol{\tau}_i \mid \theta_f)
% \end{aligned}
% \end{equation}

% that maps the generated reward sequences or trajectories to low-dimensional embedding space~(Section~\ref{sec:32}). }
%Guanchu: In this work, we elaborate on  \Algname{} (\Algnameabbr{}) to detect anomalous MDP systems. The system configuration is referred to Figure~\ref{fig:SEN_block}. For active interaction with the $K$ MDP systems to achieve their representations, \Algnameabbr{} learns a policy network to generate actions for each system, and collect the trajectory and reward sequence for anomaly detection. The gradient of achieved sequences cannot be backpropagated to update the policy network as a result of model-free MDP systems. Therefore, \Algnameabbr{} maintains an embedding network to learn the representation of each system, whose gradient can update the policy network. To be more concrete, we propose to learn the policy network in section 3.1. Then, different methods of learning embedding network including reward- and trajectory-supervised updating are proposed for detecting anomalous reward and transition MDP systems, respectively, specified in section 3.2. Finally, the estimation of anomaly score based on trained policy and embedding network is given in section 3.3.

% The anomaly score is estimated based on the sequences sampled from each MDP system, without enumeration over the action space and can be finished in finite times of interaction.

% Then, each system's score is estimated based on the predicted target sequence so that its gradient can be backpropagated to the policy network.
% 

% $\mu(s | \theta_{\mu})\!\!\!:\!\! \mathcal{S} \!\!\!\to\!\!\! \mathcal{A}$ 
% $\boldsymbol{u}_i$
% , where $\boldsymbol{\tau}_i = [s_i_0, a_i_0, \cdots, s_{i,t}]$ 
% so that each system $\mathcal{M}_i$'s score can be estimated along its trajectory $\boldsymbol{\tau}_i$, without enumeration over the action space and can be finished in finite times of sampling.

% Specifically, a policy $\mu(s | \theta_{\mu})$ is learned to sample finite trajectories $\boldsymbol{\tau}^{(1)}, \boldsymbol{\tau}^{(2)}, \cdots, \boldsymbol{\tau}_i$ from $\mathcal{M}^{(1)}, \mathcal{M}^{(2)}, \cdots, \mathcal{M}_i$, repectively, where $\boldsymbol{\tau}_i = [s_i_0, a_i_0, r_i_0, \cdots, s_{i,t}]$ for $1 \leq i \leq N$; 
% And an encoder $f  (\boldsymbol{\tau} | \theta_{f })$ is learned to map $\boldsymbol{\tau}^{(1)}, \boldsymbol{\tau}^{(2)}, \cdots, \boldsymbol{\tau}_i$ into embedding values $\boldsymbol{u}^{(1)}, \boldsymbol{u}^{(2)}, \cdots, \boldsymbol{u}_i$, respectively.

\subsection{The Encoder-Decoder Models}
\label{sec:31}

The encoder-decoder model $f_D(f_E(\boldsymbol{\tau}_i \mid \theta_{E}) \mid \theta_{D})$ uses the $f_E$ module to learn the embedding of each system $\mathcal{M}_i$ from its generated trajectory $\boldsymbol{\tau}_i$.
Since anomaly detection uses reward sequences and state transitions to detect anomalous reward and transition systems, respectively, we propose \Algnameabbr{}-T and \Algnameabbr{}-R which employ different supervised signal collected from each system to train the model.


\Algnameabbr{}-T works for the detection of anomalous transition systems that have different state transition compared with normal systems.
Specifically, the encoder $f_E: \mathcal{S}^T \!\times\! \mathcal{A}^T \to \mathbb{R}^{D}$ learns the system embedding from trajectory, and the decoder $f_D: \mathbb{R}^{D} \to \mathcal{S}^T \!\times\! \mathcal{A}^T$ receives the embedding to reconstruct the trajectory, so that the embedding reserves transition-relevant characteristics of system $\mathcal{M}_i$, where $D$ is the dimension of embedding space.
Specifically, the encoding-decoding process is written as:
\begin{equation}
\begin{aligned}
\boldsymbol{u}_i &= f_E ( \boldsymbol{\tau}_i \mid \theta_E),
\\
\hat{\boldsymbol{\tau}}_i &= f_D ( \boldsymbol{u}_i \mid \theta_D),
\end{aligned}
\end{equation}
where $\boldsymbol{u}_i$ is the embedding of $\mathcal{M}_i$, and $\hat{\boldsymbol{\tau}}_i$ denotes the reconstructed trajectory. The model is trained to minimize the reconstruction error, so $\theta_{E}^*, \theta_{D}^* = \arg \min \sum_{i=1}^{N} ||\boldsymbol{\tau}_i - \hat{\boldsymbol{\tau}}_i||^2_2$.


\Algnameabbr{}-R works for detecting anomalous reward systems that have different distributions of reward signal from normal systems.
\Algnameabbr{}-R has the same encoder $f_E: \mathcal{S}^T \!\times\! \mathcal{A}^T \to \mathbb{R}^{D}$ as \Algnameabbr{}-T to learn the system embedding.
However, \Algnameabbr{}-R feeds the embedding to the decoder $f_D: \mathbb{R}^{D} \to \mathbb{R}^T$ to approximate the reward sequence $\boldsymbol{r}_i$.
\Algnameabbr{}-R uses the reward sequence $\boldsymbol{r}_i$ as the supervised signal to update the model so that the embedding $\boldsymbol{u}_i \in \mathbb{R}^{D}$ contains reward-relevant characteristics of system $\mathcal{M}_i$.
Specifically, \Algnameabbr{}-R has encoding-decoding process given by:
\begin{equation}
\begin{aligned}
\boldsymbol{u}_i &= f_E ( \boldsymbol{\tau}_i \mid \theta_E),
\\
\hat{\boldsymbol{r}}_i &= f_D ( \boldsymbol{u}_i \mid \theta_D).
\end{aligned}
\end{equation}
The model is trained to minimize the error, so $\theta_{E}^*, \theta_{D}^* = \arg \min \sum_{i=1}^{N} ||\boldsymbol{r}_i - \hat{\boldsymbol{r}}_i||^2_2$.


% Daochen The goal of the embedding network is to map the the generated trajectory or reward sequences into embedding space.

\begin{figure}
\centering
\includegraphics[width=0.4\textwidth]{figure/experience replay mechaism-cropped.pdf}
\caption{Experience replay mechanism (ERM).}
\label{fig:ERM}
\end{figure}

% \vspace{-2mm}
\subsection{System Embedding Neutralization}
\label{sec:32}

% encourages normal MDP systems to generate consistent rewards or trajectories across different activation trials to reach an equilibrium that is less susceptible to randomness.

\Algnameabbr{} learns the policy $\mu(s | \theta_{\mu})$ as a neural network to provide activation for the interaction with the systems.
Specifically, the policy generates the activation $a_{i,t} = \mu(s_{i,t} | \theta_{\mu})$ for system $\mathcal{M}_i$ and collect $s_{i,t+1}, r_{i,t}$ iteratively for $0 \leq t \leq T$, so that the trajectories $\{ \boldsymbol{\tau}_i \}_{1 \leq i \leq N}$ and rewards $\{ \boldsymbol{r}_i \}_{1 \leq i \leq N}$ can be collected for anomaly detection.
However, the response generated from each system can significantly vary given different activations, which makes the anomalous systems less distinguishable from the normal ones, thus increasing the likelihood of false alarm and miss detection. Therefore, \Algnameabbr{} updates the policy $\mu(s \mid \theta_{\mu})$ to \textit{neutralize} the system embeddings $\{ \boldsymbol{u}_i \}_{1 \leq i \leq N}$, where the embedding of system $\mathcal{M}_i$ is given by $\boldsymbol{u}_i = f_E(\boldsymbol{\tau}_i \mid \theta_E)$.
Specifically, we propose System embedding neutralization (SEN) to minimize the overall pairwise distance between the embeddings of the $N$ systems:
\begin{equation}
% \setlength\abovedisplayskip{-0cm}
% \setlength\belowdisplayskip{-0cm}
\begin{aligned}
\label{eq:optimal_mu1}
\theta_\mu^* = \arg\min \sum_{i=1}^N \sum_{j=1}^N || \boldsymbol{u}_i - \boldsymbol{u}_j ||_2,
\end{aligned}
\end{equation}
where $\boldsymbol{u}_i = f_E(\boldsymbol{\tau}_i \mid \theta_E)$, $\boldsymbol{\tau}_i \!\!=\! [s_{i,0}, a_{i,0}, \cdots, s_{i,T-1}, a_{i,T-1}]$, and $a_{i,t} = \mu(s_{i,t} \mid \theta_{\mu})$ for $0 \leq t \leq T$.
% The objective of SEN is to encourage the interaction with each system to be less susceptible to randomness.
The numerical results in Section~\ref{sec:exp} indicate that the performance of anomaly detection is inversely correlated with the overall variance of system embeddings, and demonstrate that SEN can reduce the variance during the training process as well as improve the performance of system-wise anomaly detection.

% \footnote{The target sequence is denoted as the reward sequence $\boldsymbol{r} = [r_0, \cdots, r_{T-1}]$ or trajectory $\boldsymbol{\tau} = [s_0, a_0, \cdots, s_{T-1}, a_{T-1}]$ in detecting anomalous reward or transitions MDP systems, respectively.} 
% from normal systems as possible, where tiny distance between the target sequences leads to low score for normal systems.


However, it is inefficient to directly update the policy network based on Equation~(\ref{eq:optimal_mu1}), where the computational complexity is $O(N^2)$.
To improve efficiency, we plug $|| \boldsymbol{u}_i - \boldsymbol{u}_j ||_2 \leq || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2 + || \boldsymbol{u}_j - \boldsymbol{u}_c ||_2$ into Equation~(\ref{eq:optimal_mu1}) and get
$\sum_{i=1}^N \sum_{j=1}^N || \boldsymbol{u}_i - \boldsymbol{u}_j ||_2 \leq 2(N-1) \sum_{i=1}^N || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2$, where $\boldsymbol{u}_c = \frac{1}{N} \sum_{i=1}^{N} \boldsymbol{u}_i$ denotes the mean value of embeddings.
Finally, \Algnameabbr{} updates the policy to minimize the upper bound of Equation~(\ref{eq:optimal_mu1}) given by:
\begin{equation}
% \setlength\abovedisplayskip{-0.cm}
% \setlength\belowdisplayskip{-0.cm}
\begin{aligned}
\label{eq:optimal_mu2}
\theta_\mu^* = \arg\min \sum_{i=1}^N || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2,
\end{aligned}
\end{equation}
where the computational complexity is $O(N)$, and the relevant proof is given in \emph{Appendix A}. This objective encourages $\boldsymbol{u}_i$ for $1 \leq i \leq N$ to approach its mean value $\boldsymbol{u}_c$, and thus achieves neutralization of system embeddings.


% We system embedding neutralization 
% This objective makes the embedding $\boldsymbol{u}_i$ approach its mean value $\boldsymbol{u}_c$, for $1 \leq i \leq N$, and thus encourages consistent trajectories.

% \begin{equation}
% \setlength\abovedisplayskip{-0.cm}
% \setlength\belowdisplayskip{-0.cm}
% \sum_{i=1}^K \sum_{j=1}^K || \boldsymbol{u}_i \!-\! \boldsymbol{u}_j ||_2 \!\leq\! 2(K\!-\!1) \sum_{i=1}^K || \boldsymbol{u}_i \!-\! \boldsymbol{u}_c ||_2,
% \end{equation}
% where $K$ is constant denoting the number of MDP systems, and $\boldsymbol{u}_c = \frac{1}{N} \sum_{k=1}^{K} \boldsymbol{u}_i$ denotes the average representation.

% where $\boldsymbol{u}_c = \frac{1}{N} \sum_{k=1}^{K} \boldsymbol{u}_i$ denotes the average predicted target sequence.
% ; constant $K$ denotes the number of MDP systems; and the upper bound can be achieved by taking  $|| \boldsymbol{u}_i - \boldsymbol{u}_j ||_2 \leq || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2 + || \boldsymbol{u}_j - \boldsymbol{u}_c ||_2$ into Equation~(\ref{eq:optimal_mu1}).
% proof 
% \footnote{$\sum_k \sum_j || \text{Flat}(\boldsymbol{u}_i) - \text{Flat}(\boldsymbol{u}_j) ||_2 \leq \sum_k || \text{Flat}(\boldsymbol{u}_i) - \text{Flat}(\boldsymbol{u}_c) ||_2$.}
% \footnote{$|| \boldsymbol{u}_i - \boldsymbol{u}_j ||_2 \leq || \boldsymbol{u}_i - \boldsymbol{u}_c ||_2 + || \boldsymbol{u}_j - \boldsymbol{u}_c ||_2$ for $1 \leq k,j \leq K$.}.


% \subsection{SEN with Reward Prediction (SEN/R)}

%%%%%%%%%%%%%%%%%% if possible, expand this paragraph, add ablation study for soft update
%%%%%%%%%%%%%%%%%%%

% \Algnameabbr{} adopts a soft target update and experience replay mechanism to stabilize the learning of the embedding network.

% \begin{figure}
% \centering
% \includegraphics[width=0.45\textwidth]{figure/soft_target_update-cropped.pdf}
% \caption{Soft target update (STU).}
% \label{fig:STU}
% \end{figure}


% \begin{figure}
% % \setlength{\abovecaptionskip}{-2mm}
% % \setlength{\belowcaptionskip}{-5mm}
% % \subfigcapskip=-1mm
% \centering
% \begin{minipage}{0.42\linewidth}
% \centering
% \subfigure[]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/soft_target_update-cropped.pdf}}
% \end{minipage}
% \begin{minipage}{0.52\linewidth}
% \centering
% \subfigure[]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/experience replay mechaism-cropped.pdf}}
% \end{minipage}
% \caption{(a) Soft target update (STU).
% (b) Experience replay mechanism (ERM).}
% \label{fig:soft_target_update_experience}
% \end{figure}


% \subsection{Soft Target Update}
% In the interaction with each system, the activation $\boldsymbol{a}$ is generated by $a_{i,t} = \mu (s_{i,t} \mid \theta_{\mu})$ for $1 \leq i \leq N$ and $1 \leq t \leq T$.
% It is unstable to generate the activation by the ongoing learned policy, and may lead to the failure of convergence.
% We employ soft target update~\cite{lillicrap2015continuous} to address this issue.
% Specifically, as shown in Figure~\ref{fig:STU} a copy of policy network $\mu'(s \mid \theta_\mu')$ is created as the target policy to provide target actions for the interaction with each system, and the target policy $\mu'(s \mid \theta_{\mu'})$ slowly tracks the learned policy network $\mu'(s \mid \theta_{\mu'})$ by 
% \begin{equation}
% \theta_\mu'  =  \rho \theta_\mu + (1 - \rho) \theta_\mu', 
% \end{equation}
% where $\rho \ll 1$ denotes the preset constant updating rate.
% This means the activation generated by the target policy are constrained to change slowly, which can lead to stable training process.

\subsection{Experience Replay Mechanism}

The data to train our encoder-decoder model $f$ are obtained from the real-time interactions with systems. However, the distribution of the real-time collected data from each system is non-stationary and noisy, which leads to an unstable and even divergent training process.
To solve this problem, we adopt Experience Replay Mechanism (ERM)~\cite{mnih2013playing} to update the encoder-decoder model in an offline manner.
To be more concrete, as shown in Figure~\ref{fig:ERM}, after each interaction with the systems, the latest tuples of trajectory and reward sequence are enqueued to a \textit{replay buffer} waiting to be sampled, and the earliest tuples will be dequeued once the size of the buffer reaches a preset limitation, which is set to $10^6$ in our experiments. 
The model $f$ is not updated using the latest trajectory or reward signal, but using the tuples sampled from the replay buffer.
With mini-batch updating, we randomly sampled $B$ tuples from the replay buffer to update $f$ in each iteration, where $B$ denotes the mini-batch size.
Experience replay mechanism enables $f$ to be updated based on the mixture of samples generated in different time stages from the replay buffer. It provides a more smoothed transition of the distribution of data for training the model, thus leading to stable learning and faster convergence.
We have empirically studied the effectiveness of ERM through experiments reported in Section~\ref{exp:5}.

% generated from the interaction with each system.
% Detailed description and interpretation on soft target update and experience replay mechanism can be referred to  and , respectively.

\subsection{Summary of Training \Algnameabbr{}}

The training of \Algnameabbr{} is summarized in Algorithms~\ref{ag:alg_R}. 
Specifically, both \Algnameabbr{}-T and \Algnameabbr{}-R have the same high-level structure: 
(i) begins with random initializing the policy and encoder-decoder (line~1).
(ii) execute the iterative process including the interaction with the systems by Algorithm~\ref{ag:sample_trajectory} (lines 3-4), the update of the policy by SEN (lines~5-6) and the update of encoder and decoder by ERM (lines~7-11).
(iii) comes to an end with the convergence of the policy, encoder and decoder (line~2).

\Algnameabbr{}-T updates the decoder in different ways from \Algnameabbr{}-R, as a result of targeting the detection of different type of anomalous systems.
For the detection of anomalous transition system, \Algnameabbr{}-T learns the system embedding which can reserve the transition-relevant component, thus minimizing the reconstruction error of using the system embedding to reconstruct the collected trajectory~(line~9);
for the detection of anomalous reward system \Algnameabbr{}-R minimize the MSE error supervised by the collected rewards in order that the reward-relevant component can be reserved~(line~11).
% For more details, please refered to Algorithms~\ref{ag:alg_T} and~\ref{ag:alg_R}.


% including the updates of autoencoder, system embedding neutralization (SEN) and experience replay mechanism (ERM) is given in Algorithms~\ref{ag:alg/T} and~\ref{ag:alg/R}, respectively, and the pseudo-code of using the policy to interact with each system is given in Algorithm~\ref{ag:sample_trajectory}.


% where we discard the decoder $LSTM_D$ after learning the encoder $f $.

% We summarize \Algnameabbr{}-T as follows.
% In each updating step, a trajectory $\boldsymbol{\tau}_i = [s_i_0, a_i_0, \cdots, s_i_{T-1}, a_i_{T-1}]$ is sampled from each system $\mathcal{M}_i$.
% The parameters of LSTM autoencoder $\theta_f$ and $\theta_g$ are updated according to Equation~(\ref{eq:enccoder_reconstruction_loss}) based on the embedded trajectories and reconstructed trajectories given by Equation~(\ref{eq:encoder_type2}).
% The parameters of policy $\theta_\mu$ are updated according to Equation~(\ref{eq:optimal_mu2}), where $\boldsymbol{u}_i = f (\boldsymbol{\tau}_i \mid \theta_f)$ for $1 \leq i \leq N$.


% \subsection{Stabilizing Training with Experience Replay}

% We employ training tricks to stabilize the learning process.
% Specifically, we employ experience replay mechanism for updating the embedding networks, where the algorithm stores the latest sampled trajectory and reward sequence into a replay buffer, and randomly sample a mini-batch tuple of trajectory and reward sequence from the replay buffer to update the embedding networks.
% Furthermore, we employ soft target updates for the policy network, where a copy of policy network is created for calculating the target actions, whose parameters $\theta_\mu'$ are updated by having them slowly track the learned policy network by $\theta_\mu' \gets \rho \theta_\mu + (1-\rho) \theta_\mu'$ with $\rho << 1$.
% More details on \Algnameabbr{}-R and \Algnameabbr{}-T can be referred to Algorithm~\ref{alg:SEN/R} and Algorithm 2 in the Appendix, respectively.

% Finally, mini-batch updating is adopted to enhance the learning efficiency.
% Besides, we adopt mini-batch updating for \Algnameabbr{} to enhance the learning efficiency, where the embedding network is updated based on $B$ tuples $(\boldsymbol{\tau}^{(1)}, \boldsymbol{r}^{(1)}), \cdots, (\boldsymbol{\tau}^{(B)}, \boldsymbol{r}^{(B)})$ sampled from the replay buffer; and the policy network is updated based on $B$  trajectories $\boldsymbol{\tau}^{(k_1)}, \cdots, \boldsymbol{\tau}^{(k_B)}$ sampled from systems $\mathcal{M}^{(k_1)}, \cdots, \mathcal{M}^{(k_B)}$.
% Finally, we summarize \Algnameabbr{}-R and \Algnameabbr{}-T in Algorithm~\ref{alg:SEN/R} and Algorithm~\ref{alg:SEN/T} in the Appendix, respectively.

% \vspace{-0.3cm}
\subsection{Anomaly Score Estimation}
\label{sec:33}

\Algnameabbr{} outputs the trained policy $\mu(s \mid \theta_{\mu})$ to generate activation for interacting with the systems, obtaining system responses as features, and detecting their abnormal characteristics. Specifically, the policy interacts each system $\mathcal{M}_i$ to obtain $\boldsymbol{\tau}_i$ and $\boldsymbol{r}_i$.
Then, the anomaly score of $\mathcal{M}_i$ is measured by $\phi(\boldsymbol{\tau}_i; \{ \boldsymbol{\tau}_j \}_{1 \leq j \leq N})$ and $\phi(\boldsymbol{r}_i, \{ \boldsymbol{r}_j \}_{1 \leq j \leq N})$ in the detection of anomalous transition and reward systems, respectively. 
%\footnote{The anomaly score can also be $\phi(\boldsymbol{u}_i; \{ \boldsymbol{u}_j \}_{1 \leq j \leq N})$ due to the fact that $\boldsymbol{u}_i$ reserves the transition-relevant component in \Algnameabbr{}-T.}
%where the trajectory $\{ \boldsymbol{\tau}_i \}_{1 \leq i \leq N}$ and rewards $\{ \boldsymbol{r}_i \}_{1 \leq i \leq N}$ can be collected in the interaction with the systems
Here $\phi(\cdot ,  \cdot)$ can be referred to a certain anomaly detector where features of instances are given as input~\cite{kriegel2008angle, Liu2012, Breunig2000, Manevitz2002}.
Meanwhile, in this work, we also investigate using system embeddings as an alternative option for detecting anomalous transition systems, conduct the validating experiment in Section~\ref{exp:4}.
In this case, the trajectories $\{ \boldsymbol{\tau}_i \}_{1 \leq i \leq N}$ are fed into the encoder to get embeddings $\boldsymbol{u}_i = f_E(\boldsymbol{\tau}_i | \theta_E)$, where $\boldsymbol{u}_i$ reserves transition-relevant characteristics for the system in \Algnameabbr{}-T, so that the anomaly score is $\phi(\boldsymbol{u}_i; \{ \boldsymbol{u}_j \}_{1 \leq j \leq N})$ for system $\mathcal{M}_i$\footnote{However, the anomaly score for detecting anomalous rewards cannot be $\phi(\boldsymbol{u}_i, \{ \boldsymbol{u}_j \}_{1 \leq j \leq N})$ even though $\boldsymbol{u}_i$ reserves reward-relevant component in \Algnameabbr{}-R, since $\boldsymbol{u}_i$ derives from $\boldsymbol{\tau}_i$, which is not out-of-distribution for anomalous reward systems.}.
 

% Then, any existing anomaly detection algorithm can be applied to estimate anomaly score for each system based on its representation, such as OCSVM, LOF or $i$Forest.
% $\text{Afterwards}$, those attached with top scores are anomalous systems.

% The estimation of anomaly score for each system based on its representation can be referred to any existing anomaly detection algorithm,} such as OCSVM~\cite{Manevitz2002}, LOF~\cite{Breunig2000} or $i$Forest~\cite{Liu2012}.

% algorithm to estimate the anomaly score for each system based on its representation can be refered to existing work, such as OCSVM~\cite{Manevitz2002}, LOF~\cite{Breunig2000} or $i$Forest~\cite{Liu2012}.

% reward sequences $\boldsymbol{r}_i$ and trajectories $\boldsymbol{\tau}_i$ for $1 \leq i \leq N$ can be collected from the $K$ MDP systems.
% For each system $\mathcal{M}_i$, its anomaly score is estimated based on the reward sequence $\boldsymbol{r}_i$ as its representation in the detection of anomalous reward systems, and based on the embedded trajectory $\boldsymbol{u}_i = f (\boldsymbol{\tau}_i \mid \theta_f)$ in the detection of anomalous transition systems.

\begin{figure*}
% \setlength{\abovecaptionskip}{-1mm}
% \setlength{\belowcaptionskip}{-5mm}
% \subfigcapskip=-1mm
\centering
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/var_vs_roc-cropped.pdf}
}
\end{minipage}
\text{ }
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/virtual_taobao-type2-PAD-heatmap-cropped.pdf}
}
\end{minipage}
\text{ }
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/virtual_taobao-type2-random_action-heatmap_2-cropped.pdf}
}
\end{minipage}
\caption{(a) and (b) 2D embedding of clicking rates on the items generated by \Algnameabbr{}-R (a) and random recommendation (b); NU and AU: the clicking rates of normal and anomalous users, respectively.
(c) 50 independent testings of the policy trained for $0, 100, \cdots, 500$ iterations; X label: ROC-AUC of anomaly detection; Y label: $\sum_{i=1}^N||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$; Arrow: Tracking the training of \Algnameabbr{}-R. 
}
\label{fig:virtual_taobao_2D_embedding}
% \begin{minipage}{0.33\linewidth}
% \centering
% \subfigure[]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/robotic_interaction-cropped.pdf}
% }
% \end{minipage}
% \text{    }
% \begin{minipage}{0.2\linewidth}
% \centering
% \subfigure[]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/mujoco.png}
% }
% \end{minipage}
\end{figure*}

\section{Experiments}
\label{sec:exp}

%We evaluate \Algnameabbr{} upon real-world tasks, including the detection of user attack in recommender system and identifying anomalous robotic systems.
%Specifically, the experiments are conducted to answer the following three questions:
We conduct experiments to answer the following research questions.
\textbf{RQ1}: How does \Algnameabbr{} perform compared with baselines in the detection of anomalous transition and reward system, respectively~(Sec.~\ref{exp:1.1} and \ref{exp:1.2})?
\textbf{RQ2}: How does SEN contribute to the detection of anomalous system~(Sec.~\ref{exp:2})?
\textbf{RQ3}: Are SEN and ERM both necessary for \Algnameabbr{}~(Sec.~\ref{exp:3})?
\textbf{RQ4}: Can we use the system embedding to estimate anomaly score? (Sec.~\ref{exp:4})?
\textbf{RQ5}: How will the hyperparameters impact the performance of \Algnameabbr{}~(Sec.~\ref{exp:5})?

% \textbf{RQ2}: How does \Algnameabbr{}-R perform compared with baselines in the detection of anomalous reward system~(Sec.~\ref{exp:1})?
% \textbf{RQ4}: How to intuitively understand the isolation of systems in embedding space~(Sec.~\ref{exp:3})?



\begin{table} % [htp]\small
\centering
% \begin{minipage}[t]{0.5\textwidth}
\centering
\caption{Hyperparameters of \Algnameabbr{}-T.}
\vspace{-2mm}
\begin{tabular}{l|c|c|c}
  \hline
  Hyperparameter & HalfCheetah & Walker2D & Ant \\ 
  \hline
  State space $\mathcal{S}$ & $\mathbb{R}^{26}$ & $\mathbb{R}^{22}$ & $\mathbb{R}^{28}$ \\
  \hline 
  Activation space $\mathcal{A}$ & $\mathbb{R}^{6}$ & $\mathbb{R}^{6}$ & $\mathbb{R}^{8}$ \\
  \hline
  Embedding dim $D$ & 160 & 140 & 180 \\
  \hline 
  LSTM hidden dim & \multicolumn{2}{c|}{$32$} & $64$ \\
  \hline
  Max time step $T$ & \multicolumn{3}{c}{$10$} \\
%   \hline
  Learning rate & \multicolumn{3}{c}{$0.001$} \\
%   \hline
  Mini-batch size $B$ & \multicolumn{3}{c}{$32$} \\
%   \hline
  Replay buffer size & \multicolumn{3}{c}{$10^6$} \\
  \hline
  Observation noise & $0.02$ & $0.05$ & $0.04$ \\
  \hline
  Training interations & 4500 & 4000 & 1000 \\
  \hline
\end{tabular}
\label{tb:hyperparameters_SEN/T}
% \end{minipage}
\end{table}



% Specifically, for each difficulty level $\lambda = 10, 20$ and $30$, \Algnameabbr{} shows highest ROC-AUC.
% Furthermore, it is convincing that all methods degrade as the difficulty level grows, given by $\lambda$ reducing from $30\%$ to $10\%$.


\subsection{Anomalous Transition Systems Detection (RQ1)}
\label{exp:1.1}

In this experiment, we use robotic interaction as the scenario to evaluate the performance of \Algnameabbr{}-T in identifying anomalous transition systems.
For a robotic system $\mathcal{M}_i$, at each time point $t$, the state $s_{i,t}$ includes a robot's position, velocity, and angles of joints; action $a_{i,t}$ is the external electrical activation to the system; and the state transition $s_{i,t} \to s_{i,t+1}$ characterize a robot's reaction to the activation~\cite{brockman2016openai}.
% Anomalous robot have out-of common reactions in contrast normal ones.

% \vspace{-1mm}
\subsubsection{Experimental Settings}
The experiments are based on OpenAI/Gym/Pybullet\footnote{\url{https://github.com/bulletphysics/bullet3}}, which provides APIs to simulate different types of robotic systems including \emph{HalfCheetah}, \emph{Walker2D} and \emph{Ant} shown in Figure \ref{fig:ablation_results} (a).
\Algnameabbr{}-T is trained using the hyperparameters given in Table~\ref{tb:hyperparameters_SEN/T}, and is tested based on
the anomalous systems generated by OpenAI/Gym/Pybullet including anomalous \emph{HalfCheetah} (A-\emph{HalfCheetah}), \emph{Walker2D} (A-\emph{Walker2D}) and \emph{Ant} (A-\emph{Ant}).
In our experiments, anomalies are initialized with abnormal physical parameters, which indirectly lead to state transitions different from others.
Specifically, A-\emph{HalfCheetah} has $50$mm diameters of the thigh, shin, and foot in contrast with normal $46$mm;
A-\emph{Walker2D} has \{$55, 45, 65$\}mm diameters of thighs, shins and feet, respectively, in contrast with normal \{$50, 40, 60$\}mm;
A-\emph{Ant} has $12 \!\times\! 88$mm diameters of legs in contrast with normal $12 \!\times\! 80$mm. % more details are provided in Appendix C.
After learning with 2000 iterations, \Algnameabbr{}-T is tested on 1000 systems including 90$\%$ normal and 10$\%$ anomalous systems, where the maximum time step of the interaction with the systems $T=10$.
%The detectors include Deep Deterministic Policy Gradient (DDPG) and Random Sampling with $i$Forest (RS/$i$Forest), LOF (RS/LOF), and OCSVM (RS/OCSVM) in the same conditions with \Algnameabbr{}-T as baselines for comparison, which are specified as follows:
The baseline methods are introduces as below.

\begin{itemize}[leftmargin=11pt]
\setlength{\parskip}{-3.5pt}
\setlength{\itemsep}{5pt}
\setlength{\partopsep}{0pt}
\item 
\textbf{Deep Deterministic Policy Gradient (DDPG)}:
We use DDPG~\cite{lillicrap2015continuous} to learn the policy for the interaction with each system to collect the trajectories $\{ \boldsymbol{\tau}_i \}_{1 \leq i \leq N}$.
The anomaly score $\phi( \boldsymbol{\tau}_i; \{ \boldsymbol{\tau}_i \}_{1 \leq i \leq N} )$ of each system is estimated using $i$Forest~\cite{Liu2012}.

\item 
\textbf{Random Sampling Based Detectors}: Besides using carefully-designed activations, we also generate random activations to collect the trajectories $\{ \boldsymbol{\tau}_i \}_{1 \leq i \leq N}$ from the systems.
The anomalous systems are indicated by the anomaly score is computed using $i$Forest~\cite{Liu2012}, LOF~\cite{Breunig2000} and OCSVM~\cite{Manevitz2002}. These detectors are called RS/$i$Forest, RS/LOF, and RS/OCSVM.
\end{itemize}
% \vspace{-1mm}
\noindent
% In addition, Additive Gaussian noise is introduced for both normal systems and anomalies to simulate the observation noise in the real world. % Standard deviation
% The performance of anomaly detection is evaluated by ROC-AUC. The experiment results are reported in Table~\ref{tb:gym_exp_result}.

% Guanchu: Furthermore, additive Gaussian noise satisfying $\mathcal{N}(0, 0.05)$ is introduced for both normal systems and anomalies to simulate the observation noise in the real world. 


\subsubsection{\Algnameabbr{}-T compared with baselines}

The ROC-AUC of anomalous systems detection result is reported in Table~\ref{tb:gym_exp_result}, where \Algnameabbr{}-T consistently performs better than ROC-AUC than baseline methods in all datasets.
In contrast with \Algnameabbr{}-T, the trajectories collected from random interactions with the systems fail to provide representative features to distinguish anomalies from normal systems. Meanwhile, the policy learned by DDPG provides the activation for maximizing the cumulative reward but fails to isolate anomalous systems, which leads to poor performance.

\begin{table}
% \begin{minipage}[t]{0.45\textwidth}
\centering
\caption{Physical parameters of anomalous robotic systems inconsistent with normal systems in our experiment.}
\vspace{-2mm}
\begin{tabular}{l|c|c}
  \hline
    \makecell[l]{Robotic \\ system}
    & \makecell[c]{Diameters of thigh, \\ shin and foot}
    & Diameters of leg \\
  \hline
  \emph{HalfCheetah}
   & \{46, 46, 46\}mm & \multirow{4}{*}{\diagbox[width=8em,height=4\line]{\phantom{x}}{\phantom{x}}} \\
  \cline{1-2}
  A-\emph{HalfCheetah} & \{50, 50, 50\}mm & \\
  \cline{1-2}
  \emph{Walker2D} & \{50, 40, 60\}mm & \\
  \cline{1-2}
  A-\emph{Walker2D} & \{55, 45, 65\}mm & \\
  \hline
  \emph{Ant} & \multirow{2}{*}{\diagbox[width=10em,height=2\line]{\phantom{x}}{\phantom{x}}} & 80mm \\
  \cline{1-1}
  \cline{3-3}
  A-\emph{Ant} & & 88mm \\
  \hline
\end{tabular}
\label{tb:physical_parameters}
% \end{minipage}
\end{table}

\begin{figure*}
% \setlength{\abovecaptionskip}{-1mm}
% \setlength{\belowcaptionskip}{-5mm}
% \subfigcapskip=-1mm
\centering
\begin{minipage}{0.25\linewidth}
\centering
\subfigure[\emph{OpenAI/Gym/Pybullet} Preview.]{
\centering
\includegraphics[width=1.0\textwidth]{figure/mujoco.png}}
\end{minipage}
\text{ }
\text{ }
\begin{minipage}{0.34\linewidth}
\centering
\subfigure[Detection of A-\emph{HalfCheetah}.]{
\centering
\includegraphics[width=1.0\textwidth]{figure/halfcheetah-type1Ablation-HC-auc_time-cropped.pdf}
}
\end{minipage}
\begin{minipage}{0.34\linewidth}
\centering
\subfigure[Detection of A-\emph{Walker2D}.]{
\centering
\includegraphics[width=1.0\textwidth]{figure/walker-type1Ablation-WK-auc_time-cropped.pdf}
}
\end{minipage}
\caption{(a) Preview of robots Walker2D, Ant and HalfCheetah from \emph{OpenAI/Gym/Pybullet}.
(b)-(c) Performance of \Algnameabbr{}-T and that without SEN or ERM.}
\label{fig:ablation_results}
\end{figure*}


\begin{table}[] \small
% \setlength{\abovecaptionskip}{0.15cm}
% \setlength{\belowcaptionskip}{-0.2cm}
    \centering
    \caption{ROC-AUC of detecting anomalous robotic systems.}
    \vspace{-2mm}
    \begin{tabular}{l|c|c|c}
      \hline
        \diagbox [width=5em,trim=l]    {Detector}{Type}
        & \!A-\emph{HalfCheetah}\!
        & A-\emph{Walker2D}
        & A-\emph{Ant} \\ % Hopper iForest $0.81$ LOF $0.79$ OCSVM $0.66$
      \hline
% =============== iForest ================
% \!\!RS/$i$Forest\!\! & 0.744 $\!\!\pm\!\!$ 0.054 & 0.786 $\!\!\pm\!\!$ 0.059 & 0.863 $\!\!\pm\!\!$ 0.114 \\
\!\!RS/$i$Forest\!\! & 0.767 $\!\!\pm\!\!$ 0.079 & 0.824 $\!\!\pm\!\!$ 0.126 & 0.812 $\!\!\pm\!\!$ 0.088 \\
% =============== OCSNM ================
% \!\!RS/OCSVM\!\! & 0.788 $\!\!\pm\!\!$ 0.166 & 0.710 $\!\!\pm\!\!$ 0.086 & 0.792 $\!\!\pm\!\!$ 0.121 \\
\!\!RS/OCSVM\!\! & 0.640 $\!\!\pm\!\!$ 0.186 & 0.720 $\!\!\pm\!\!$ 0.121 & 0.714 $\!\!\pm\!\!$ 0.064 \\
% =============== LOF ================
% RS/LOF & 0.858 $\!\!\pm\!\!$ 0.101 & 0.918 $\!\!\pm\!\!$ 0.051 & 0.952 $\!\!\pm\!\!$ 0.036 \\
RS/LOF & 0.657 $\!\!\pm\!\!$ 0.169 & 0.765 $\!\!\pm\!\!$ 0.091 & 0.801 $\!\!\pm\!\!$ 0.144 \\
% =============== DDPG ================
DDPG & 0.807 $\!\!\pm\!\!$ 0.027 & 0.751 $\!\!\pm\!\!$ 0.014 & 0.897 $\!\!\pm\!\!$ 0.0256 \\ 
% =============== DeepSAD ================
% \textbf{DeepSAD-T} &\textbf{0.987} $\!\!\pm\!\!$ 0.006&\textbf{1.0} $\!\!\pm\!\!$ 0. &\textbf{0.999} $\!\!\pm\!\!$ 0.001 \\
\textbf{\Algnameabbr{}-T} &\textbf{0.930} $\!\!\pm\!\!$ 0.030 &\textbf{0.999} $\!\!\pm\!\!$ 0.001 &\textbf{0.999} $\!\!\pm\!\!$ 0.001 \\
\hline
\end{tabular}
\label{tb:gym_exp_result}
\end{table}
% Do not remove!
% Comments: LOF turns the worst with more anomalous systems.

% generalization ability against environment's variance enables the different systems.
% enables the policy to sample a nearly optimal trajectory from anomalous systems, which fails to provide valuable features for anomaly detection.
% Different from \Algnameabbr{}, DDPG policy aims to sample an optimal trajectory from normal systems to maximize the cumulative reward, and has strong generalization ability against the divergence of different systems.

\subsection{Attack Detection in Recommender Systems (RQ1)}
\label{exp:1.2}

In this experiment, we use recommendation as the scenario to evaluate the performance of \Algnameabbr{}-R in identifying malicious users. \textit{User attack} is a popular attack model in recommender system~\cite{yang2017detecting, seminario2014attacking, wilson2013power}.
Specifically, anomalous users deliberately make fake clicks on $a \%$ of items (e.g., click undesirable items or skip favourite items), so that the system mistakenly overestimates or underestimates the item values, which may severely affect its recommendations to normal users.
In this experiment, we treat each user $i$ as a system $\mathcal{M}_i$. The user features, the items recommended to the users, and users' clicks on the items in each time point $t$ are regarded as the state $s_{i,t}$, activation $a_{i,t}$, and reward $r_{i,t}$, respectively. The interest shift of user $i$ from time point $t$ to $t+1$ is characterized by the state transition $s_{i,t} \to s_{i,t+1}$.

% \vspace{-1mm}
\subsubsection{Experimental Experimental Settings}
The experiment is based on  \emph{VirtualTaobao}\footnote{\url{https://github.com/eyounx/VirtualTaobao}}, which maps user attributes, recommended items, and the user' clicks on the items to the 91-dimensional state, 26-dimensional activation and 1-dimensional reward, respectively, and provides APIs to generate and interact with users~\cite{shi2019virtual}. % More details can be found in Appendix B.
We list the hyperparameters of \Algnameabbr{}-R in Table~\ref{tb:hyperparameters_SEN/R}. \Algnameabbr{}-R is trained for 1000 iterations and tested based on a separate set of 10000 users generated by \emph{VirtualTaobao} including 99$\%$ normal users and 1$\%$ anomalous users, where it recommends 10 times$\times$20 items/time to each user.
ROC-AUC is employed as the evaluation metric.
The baseline methods used for comparison are introduced as below.

% with OCSVM 
% In the training stage, normal customers are generated by \emph{VirtualTaobao} and are involved in the learning of policy $\mu$ and reward predictor $LSTM_R$.
% Specifically, in each time step, we use the policy $\mu$ to sample a length of $10$ trajectory from each users, and a size of $32$ mini-batch is sampled from the replay buffer and new customers to update the parameters of reward predictor $f $ and policy $\mu$, respectively.
% The hyperparameters of \Algnameabbr{}-R are given in Table I.


\begin{itemize}[leftmargin=11pt]
% \setlength{\parskip}{-3.5pt}
% \setlength{\itemsep}{5pt}
% \setlength{\partopsep}{0pt}
\item 
\textbf{Random Recommendations (RR)}:
Random items are recommended to the users recursively to collect their clicks $\{ \boldsymbol{r}_i \}_{1 \leq i \leq N}$.
The anomalous users are selected according to the anomaly score $\phi (\boldsymbol{r}_i; \{ \boldsymbol{r}_j \}_{1 \leq j \leq N})$ of each user for $1 \leq i \leq N$, where we adopt $\phi (x_i; \{ x_j \}_{1 \leq j \leq N})$ from OCSVM~\cite{Manevitz2002}, LOF~\cite{Breunig2000} and $i$Forest~\cite{Liu2012}.


\item
\textbf{Round-Robin Algorithm (RRA)}:
RRA~\cite{zhuang2017identifying} aims to detect anomalous arms in a multi-armed bandit. 
In our experiment, each user is formulated as one arm of the multi-armed bandit, and RRA is employed to detect anomalous users according to their clicks on random recommended items.

\end{itemize}

% \vspace{-2mm}
\subsubsection{\Algnameabbr{}-R compared with Baselines}

Table~\ref{tb:virtual_taobao_exp_results} shows the ROC-AUC  of \Algnameabbr{}-R and baseline methods with different ratios of fake clicks $a \%$ by the anomalous users. 
We make two observations as follows. 
First, \Algnameabbr{}-R significantly outperforms RRA in all the settings. 
A possible explanation is that RRA ignores each user's state transitions during the interactions and identifies anomalous users according to their average clicking rates on the recommended items.
Thus, it fails to isolate those with fake clicks but without significant change of average clicking rates.
Second, \Algnameabbr{}-R outperforms RR, which verifies that the recommended items generated by the policy are better than random patterns.
Furthermore, as $a \%$ reduces from $1.5\%$ to $0.5\%$, indicating that anomalies behave gradually like normal users, all the baseline methods have significant performance degradation, while \Algnameabbr{}-R shows the least degradation compared with baselines.
% ($0.0015$ of ROC-AUC) ($0.12$ of RR/$i$Forest, $0.05$ of RR/LOF, $0.08$ of RR/OCSVM, and $0.09$ of RRA)

\begin{table}[]
% \setlength{\abovecaptionskip}{50mm}
% \setlength{\belowcaptionskip}{-100mm}
\caption{Hyperparameters of \Algnameabbr{}-R.}
\vspace{-2mm}
\centering
\begin{tabular}{l|c}
  \hline
  Hyperparameter & Value \\
  \hline
  State space $\mathcal{S}$ & $\mathbb{R}^{91}$ \\
  Activation space $\mathcal{A}$ & $\mathbb{R}^{26}$ \\
  Reward space & $\mathbb{R}$ \\
  Max time step $T$ & $10$ \\
  LSTM hidden dim & $256$ \\
  Learning rate & $0.0001$ \\
  Embedding dim $D$ & $10$ \\ 
  Mini-batch size $B$ & $32$ \\
  Replay buffer size & $10^6$ \\
  \hline
\end{tabular}
\label{tb:hyperparameters_SEN/R}
\end{table}

\begin{table} \small
\centering
\caption{ROC-AUC of detecting anomalous users, where anomalous users give fake clicks on $a \%$ of items.}
\vspace{-2mm}
\begin{tabular}{l|c|c|c}
  \hline
    % $a \%$
    \diagbox [width=5em,trim=l] {Detector}{$a \%$}
    & 0.5$\%$ % 1/200
    & 1$\%$ % 2/200
    & 1.5$\%$ \\ % 3/200
  \hline % 1000 step + OCSVM
  RR/$i$Forest & 0.702 $\!\!\pm\!\!$ 0.026 & 0.788 $\!\!\pm\!\!$ 0.035 & 0.822 $\!\!\pm\!\!$ 0.041 \\
  RR/LOF & 0.706 $\!\!\pm\!\!$ 0.011 & 0.726 $\!\!\pm\!\!$ 0.006 & 0.755 $\!\!\pm\!\!$ 0.050 \\
  RR/OCSVM & 0.737 $\!\!\pm\!\!$ 0.040 & 0.781 $\!\!\pm\!\!$ 0.047 & 0.816 $\!\!\pm\!\!$ 0.028 \\
  RRA & 0.541 $\!\!\pm\!\!$ 0.031 & 0.611 $\!\!\pm\!\!$ 0.042 & 0.631 $\!\!\pm\!\!$ 0.026 \\
  \textbf{\Algnameabbr{}-R} & \textbf{0.9975} $\!\!\pm\!\!$ 2e$^{-4}$ & \textbf{0.999} $\!\!\pm\!\!$ 1e$^{-4}$ & \textbf{0.999}  $\!\!\pm\!\!$ 2e$^{-4}$ \\
  \hline
\end{tabular}
\label{tb:virtual_taobao_exp_results}
\end{table}



\begin{figure*}
% \setlength{\abovecaptionskip}{-1mm}
% \setlength{\belowcaptionskip}{-5mm}
% \subfigcapskip=-1mm
\centering
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/halfcheetah-type1AUC_Noise-noise_std_auc_time-cropped.pdf}
}
\end{minipage}
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/halfcheetah-type1Encode_dim-auc_time-cropped.pdf}
}
\end{minipage}
% \begin{minipage}{0.32\linewidth}
% \centering
% \subfigure[]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/halfcheetah_type1_-quiry_time-auc_time-cropped.pdf}
% }
% \end{minipage}
\begin{minipage}{0.32\linewidth}
\centering
\subfigure[]{
\centering
\includegraphics[width=1.0\textwidth]{figure/halfcheetah_type1_trajectory_length_auc-cropped.pdf}
}
\end{minipage}
\caption{
(a) The detection of anomalous transition system in the trajectory and embedding space.
(b) Performance of \Algnameabbr{}-T with different dimension of embedding space.
(c) Performance of \Algnameabbr{}-T versus the length of trajectory collected from each system.
}
\label{fig:AUC_hyperparmeter}
\end{figure*}


\subsection{Effect of SEN (RQ2)}
\label{exp:2}

To illustrate the effect of SEN, we track the performance of on-going trained policy.
Specifically, we did 50 testings on the $0, 100, \cdots 500$-iteration trained policy, respectively, where different testings are independent with each other.
In each test, we use the trained policy to generate items for randomly chosen $100$ users including $90$ normal and $10$ anomalous users, and collect the trajectories $\{\boldsymbol{\tau}_i\}_{1 \leq i \leq N}$ and rewards $\{\boldsymbol{r}_i\}_{1 \leq i \leq N}$.
We obtain system embeddings $\boldsymbol{u}_i = f_E(\boldsymbol{\tau}_i \mid \theta_E)$ for and the anomaly score for each system given by $\phi(\boldsymbol{r}_i; \{\boldsymbol{r}_j\}_{1 \leq j \leq N})$, and then visualize the relation between $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2$ and the ROC-AUC of detecting anomalous users shown in Figure~\ref{fig:virtual_taobao_2D_embedding} (a).
A clear inverse correlation between $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$ and ROC-AUC can be observed, where anomaly detection performs better as $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$ reduces.
This relationship certificates the validity of SEN where the policy is updated to minimize $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$ in Equation~(\ref{eq:optimal_mu2}).
Furthermore, the training process of \Algnameabbr{}-R can be tracked by following the arrows in Figure~\ref{fig:virtual_taobao_2D_embedding} (c).
Specifically, as the policy is trained for more iterations, it leads to lower $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$ due to the minimization of Equation~(\ref{eq:optimal_mu2}).
The reduction of $\sum_{i=1}^N ||\boldsymbol{u}_i - \boldsymbol{u}_c||^2_2$ indicates that normal users tends to give consistent clicks, which is beneficial to the anomaly detection as shown in the improvement of ROC-AUC.


% \vspace{-2mm}
% \subsection{Isolation of Anomalous Reward Systems (RQ2)}
% \label{exp:3}

% For the simplicity of expression, the list of items generated by \Algnameabbr{}-R and RR are abbreviated as LI/SEN and LI/RR, respectively.

Another experiment is conducted to illustrate the contribution of SEN to the isolation of anomalous systems.
Specifically, the rewards $\{ \boldsymbol{r}_i \}_{1 \leq i \leq N}$ collected from the interaction with the users are visualized in Figures~\ref{fig:virtual_taobao_2D_embedding} (b) and (c), where $N = 100$ including $90\%$ normal and $10\%$ anomalous users ($a \% = 0.5\%$). The activation for the interaction is generated by \Algnameabbr{}-R and RR for subfigures~(b) and (c), respectively, and $\{ \boldsymbol{r}_i \}_{1 \leq i \leq N}$ is embedded to $\mathbb{R}^2$ by Principal Components Analysis (PCA) for visualization.
According to Figure~\ref{fig:virtual_taobao_2D_embedding} (b), the activation generated by \Algnameabbr{}-R enables the reward collected from normal users to naturally form a cluster, and those of anomalous users can be easily isolated.
In contrast, without SEN in RR, all of the collected rewards from the users spread uniformly in the embedding space, as shown in Figure~\ref{fig:virtual_taobao_2D_embedding} (c), thus leading to worse anomaly detection results than \Algnameabbr{}-R. 

% This demonstrates the effectiveness of SEN
% minimizing the pairwise distance in Equation~(\ref{eq:optimal_mu2}).
% isolation of anomalous reward systems,

% \vspace{-2mm}



% \subsubsection{Interpret \Algnameabbr{}-T's performance:}

% The superiority of \Algnameabbr{}-T can be interpreted by Figures~\ref{fig:exp_results} (a) and (b).
% Specifically, Figure~\ref{fig:exp_results} (a) visualizes the Euclidean distance between the embedded trajectories generated by \Algnameabbr{}-T from $100$ randomly chosen systems including $90\%$ \emph{HalfCheetah} and $10\%$ A-\emph{HalfCheetah}, and Figure~\ref{fig:exp_results} (b) indicates that between the trajectories based on random sampling.
% Furthermore, in Figures~\ref{fig:exp_results} (a) and (b),
% \begin{itemize}
% \item 
% Color of point ($i, i$) marks the groundtruth of system $i$, where red marks anomalous systems (system 17, 28, 34, 50 and 78 in Figure~\ref{fig:exp_results} (a) and systems 26, 43, 50, 62 and 82 in Figure~\ref{fig:exp_results} (b)), and blue marks normal systems. 

% \item 
% Color of point ($i, j$), $i \neq j$ in Figure~\ref{fig:exp_results} (a) indicates the Euclidean distance between the representative embedded trajectories of systems $i$ and $j$, and that in Figure~\ref{fig:exp_results} (b) indicates the Euclidean distance between original trajectories.

% \end{itemize}
% A clear tendency of out-of-distribution can be observed in Figure~\ref{fig:exp_results} (a), where the embedded trajectories of normal systems generated by \Algnameabbr{}-T are closed to each other, locating distant from that of anomalous systems.
% In contrast, as shown in Figure~\ref{fig:exp_results} (b), the randomly sampled trajectories from each system are closed with each other, thus leading to worse anomaly detection than \Algnameabbr{}-T.



% \vspace{-2mm}
\subsection{Ablation Study (RQ3)}
\label{exp:3}

% remove ablation study of embedding network because the algorithm cannot be trained without embedding network.

To study the necessity of SEN and ERM, we constructed controlled experiments based on 3 candidate models: \Algnameabbr{}-T, \Algnameabbr{}-T without the policy updated by SEN, and \Algnameabbr{}-T without ERM.
They are trained and tested in the experiments of detecting A-\emph{HalfCheetah} and A-\emph{Walker2D} in the same conditions.
We make the observations according to their performance given in Figure~\ref{fig:ablation_results} (b) and (c). First, considerable performance degradation can be observed when removing the policy network from \Algnameabbr{}-T, which indicates SEN contributes to distinguishing the anomalous systems. % the learned policy that can minimize Equation~(\ref{eq:optimal_mu2})
Besides, without ERM, \Algnameabbr{}-T not only converges slower but also has noticeable performance degradation after the convergence as well, which implies ERM can stablize the training process by updating the embedding network based on the mixture of current and historical trajectories.

% To study the necessity of policy and embedding network, we remove either of them from \Algnameabbr{}-T for controlled experiments.
% Specifically, \Algnameabbr{}-T without the embedding network (original trajectory as the representation of each system) and that without policy (actions are randomly generated) are tested in the same condition with complete \Algnameabbr{}-T in the experiment of detecting A-\emph{HalfCheetah}.
% As shown in Figure~\ref{fig:ablation_results} (b), we observe considerable performance degradation when either the policy or embedding network is removed, which verifies their necessities in the detection of anomalous systems. 

% Furthermore, without STU, in the training of \Algnameabbr{}-T, the ongoing updated policy is involved in the interaction with each system, which contributes to the failure of convergence.
% Hence, STU can stablize the training process by using the target policy to interacting with each system and to track the ongoing learned policy.



% In addition, \Algnameabbr{}-T without the embedding network still outperforms most of the baselines, according to Table~\ref{tb:gym_exp_result}. 
% Considering LSTM Autoencoder's expense, in mobile devices with finite memory, \Algnameabbr{}-T without embedding network can be a compromised solution to significantly reduce storage cost with satisfactory performance.

% Anomaly detection depends on the original trajectories for \Algnameabbr{}-T without the embedding network; and relies on the embedded trajectories generated by random sampling for \Algnameabbr{}-T without policy. 


\subsection{Anomaly Detection in the embedding space (RQ4)}
\label{exp:4}

We study using system embedding as an alternative option of estimating anomaly scores in detecting of anomalous transition systems.
Specifically, we consider that interactions with the systems are distorted by the observation noise $\boldsymbol{\tau}_i = [ s_{i,0} + n_{i,0}, a_{i,0}, \cdots, s_{i,T} + n_{i,T} ]$, where $a_{i,t} = \mu(s_{i,t} + n_{i,t} \mid \theta_{\mu})$ and $n_{i,t} \sim \mathcal{N}(0, \sigma^2)$ for $0 \leq t \leq T$ and $1\leq i\leq N$.
The performance of isolating the anomaly transition systems in the trajectory and embedding space is given in Figure~\ref{fig:AUC_hyperparmeter}~(a), where the anomaly score of system $\mathcal{M}_i$ is estimated by $\phi(\boldsymbol{u}_i; \{ \boldsymbol{u}_j \}_{1\leq j\leq N})$ and $\phi(\boldsymbol{\tau}_i; \{ \boldsymbol{\tau}_j \}_{1\leq j\leq N})$ for the blue and red curves, respectively.
According to Figure~\ref{fig:AUC_hyperparmeter}~(a), better performance is achieved by conducting anomaly detection in the embedding space, especially for the case where the observation noise is more significant.
The possible reason is that estimating anomaly scores in the embedding space leads to more robust detection against the observation noise, due to the fact that the encoder $f_E (\boldsymbol{\tau} \mid \theta_E)$ learns more abstract representations for the systems in the training of \Algnameabbr{}-T, which can reduce the influence of noise in the testing stage.

% \vspace{-2mm}
\subsection{Analysis of Hyperparameters (RQ5)}
\label{exp:5}

We study the impact of the hyperparameters, including embedding dimension $D$ and the maximum time step of interaction $T$ in Figures~\ref{fig:AUC_hyperparmeter}~(b) and (c), respectively.
According to Figure~\ref{fig:AUC_hyperparmeter}~(b), the ROC-AUC converges slower as the embedding space reduces from $\mathbb{R}^{240} \text{ to } \mathbb{R}^{80}$, since it needs more iterations to learn lower dimensional embedding from original trajectory space $\mathbb{R}^{320}$. 
However, lower-dimensional embedded trajectories provide better abstractions for systems.
Hence, a slightly higher ROC-AUC of $\mathbb{R}^{80}$ (green curve) than $\mathbb{R}^{160}$ and $\mathbb{R}^{240}$ can be observed in the final iterations.
In addition, according to Figure~\ref{fig:AUC_hyperparmeter}~(c), all methods achieve better ROC-AUC as $T$ grows due to the fact that longer trajectories help produce more integrated representation for each system.
Among them, \Algnameabbr{}-T keeps ROC-AUC more than $0.95$ when $T > 4$, which indicates its more consistent performance than the baselines, and its superiority in real-world tasks considering the cost of collecting trajectories from real systems.


% According to Figures~\ref{fig:AUC_hyperparmeter} (b) and (c), all methods achieve better ROC-AUC with either larger collected number or longer trajectories because more trajectories can reflect the statistical characteristic of each system more accurately, and longer trajectories can provide more integrated representation for each system.
% Among them, \Algnameabbr{}-T keeps ROC-AUC more than $0.95$ when sampling number $>3$ or maximum time step $>5$, indicating its consistent performance versus these two hyperparameters. 
% Besides, compared with baselines in Figures~\ref{fig:AUC_hyperparmeter} (a) and (b), where anomaly detection depends on few and short trajectories, \Algnameabbr{}-T's outperformance indicates its superiority in real-world tasks considering the budget of collecting trajectories from each system.


\section{Related Work}

Anomaly detection refers to the problem of finding anomalous instance which hardly conform to the patterns of normal instances \cite{chandola2009anomaly}. 
% Existing works on anomaly detection can be categorized into unsupervised, supervised and semi-supervised learning algorithms.
Unsupervised anomaly detection has been proven to be an effective way in the scenario where normal instances are far more frequent than anomalies~\cite{eskin2002geometric}.
For example, One class SVM (OCSVM) identifies an optimal hyper-sphere characterized by a radius and center to cover normal instances and exclude anomalies~\cite{Manevitz2002, ruff2018deep};
Local Oulier Factor (LOF) estimate the density of nearest neighbors for each instances, and regards those in a neighborhood with low density as anomalies~\cite{Breunig2000};
Isolation Forest ($i$Forest) recursively generates segmentation on the instances by randomly selecting an attribute and generating splits for the chosen attribute~\cite{Liu2012}.
% deep learning method
Combined with deep learning~\cite{chalapathy2019deep}, anomaly detection grows more powerful to deal with image, graph and time-series data~\cite{ruff2019deep}.
For example, Autoencoder is widely applied to image anomaly detection, where estimate the anomaly score based on the reconstruction error ~\cite{zhou2017anomaly, hendrycks2016baseline, zhao2017spatio};
Generative adversarial networks provides a solution from the perspective of data argumentation to address the issue of unbalance between normal and anomalous samples~\cite{deecke2018image, schlegl2017unsupervised, li2018anomaly};
LSTM plays an important role in time-series anomaly detection data~\cite{bontemps2016collective, malhotra2016lstm, malhotra2015long, ergen2019unsupervised, lai2020tods}.
Other works focus on active anomaly detection~\cite{zha2020meta}, multiple semantic embedding~\cite{shalev2018out}, uncertainty estimation and interpretation~\cite{depeweg2018decomposition, sipple2020interpretable, blundell2015weight}, etc.

% interactive anomaly detection
Even though existing works on anomaly detection is elaborative and remarkable, system-wise anomaly detection remains to be solved.
Existing works on anomaly detection works based on assumption of given and static dataset, which is contradicted to the dynamic state transition of a system model.
Even though prior work has explored interactive anomaly detection in multi-armed bandit~\cite{zhuang2017identifying, ban2020generic}, they ignore the state transitions of the system, and have considerable performance degradation when the state transition turns to continuous and complex. 
Markov decision process provides a concise and reasonable framework for modeling the system reaction and state transition~\cite{todorov2012mujoco, shani2005mdp, shi2019virtual}, which leads to our study on system-wise anomaly detection.


% System-wise anomaly detection needs an algorithm which can identify anomalous patterns existed in reward or state transition in an interactive manner, without any provided dataset.
% e.g. in a recommender system, the algorithm needs to identify malicious users by interactively pushing items to and collecting feedback from the users.
% As a result, traditional algorithms will usually fail in the context of MDP systems.

% semi-supervised ad
% time series ad
% other techniques
% active anomaly detection
% decomposition of uncertainty 
% multiple semantic embedding

% Many anomaly detection algorithms have been proposed and proven to be effective in recent years~\cite{Liu2012,Manevitz2002,Breunig2000}.

% \subsection{Anomaly Detection}
% Anomaly detection aims to identify the instances or behaviors that significantly deviate from the majority. While many anomaly detection algorithms have been proposed and proven to be effective in recent years~\cite{Liu2012,Manevitz2002,Breunig2000}, most of the existing algorithms assume the dataset is given and static. Whereas, in many application scenarios, we need to identify the anomalies in an interactive manner. For instance, user attack detection in recommender systems is an important application of anomaly detection~\cite{wilson2013power}, where the algorithm needs to identify the malicious user behaviors by interactively pushing items to and collecting feedback from the users. While prior work has explored interactive anomaly detection in multi-armed bandit~\cite{zhuang2017identifying,ban2020generic}, they can not model the complex state transitions, which are crucial in many applications, e.g., the user interests will evolve over time in recommender systems. In this work, we generalize the traditional anomaly detection to MDP systems.

% Guanchu: Anomaly detection refers to the problem of finding anomalous instance which hardly conform to the patterns of normal instances. Existing anomaly detection algorithms on static dataset are elaborate and remarkable, such as the $i$Forest~\cite{Liu2012}, OCSVM~\cite{Manevitz2002} and LOF~\cite{Breunig2000}. However, in some practical scenarios, anomaly instances have to be detected in interactive ways, e.g. in recommender system, how to efficiently detect user attacking~\cite{wilson2013power} by interactively pushing and collecting users' feedback? Even though existing work on detecting anomalous arms for multi-armed bandit can operate interactively, such as the RR~\cite{zhuang2017identifying} and GOLD~\cite{ban2020generic}, they ignore the state transitions happening in the environment. In our work, we generalize this problem to anomaly detection on MDP systems, where each system satisfies the characteristics of MDP, and propose to efficiently detect anomalous MDP systems.

% For example, a recommender system needs to interactively recommend the items and collect users' feedback to efficiently identify a deliberate attacking.
% Based on the assumption that normal instances are far more frequent than anomalies, 
% One class SVM (OCSVM)~\cite{Manevitz2002} aims to identify an optimal hyper-sphere characterized by a radius and center to cover normal instances and exclude anomalies; 
% Local Oulier Factor (LOF)~\cite{Breunig2000} estimate the density of nearest neighbors for each instances, and regards those in a neighborhood with low density as anomalies;
% Isolation Forest ($i$Forest)~\cite{Liu2012} works based on the assumption that anomalies are easier to separate from normal instances, and it recursively generates segmentation on the instances by randomly selecting an attribute and generating splits for the chosen attribute.

% Here, we give some example algorithms of unsupervised anomaly detection including a classification-based, a density-based and a statistics-based method:

% \noindent
% \textbf{One class SVM}~\cite{Manevitz2002}:
% A One-class classification-based method to assume that all training instances have only one class label.
% It aims to identify an optimal hyper-sphere characterized by a radius and center to cover normal instances and exclude anomalies.

% \noindent
% \textbf{Local Oulier Factor}~\cite{Breunig2000}: 
% A density-based method to estimate the density of nearest neighbors for each instances.
% An instance that locates in a neighborhood with low density will be regarded as anomalies while an instance that lies in a dense neighborhood is declared to be normal.

% \noindent
% \textbf{Isolation Forest}~\cite{Liu2012}: 
% A statistics-based method based on the principle of isolating anomalies.
% Assuming the anomalies are easier to separate from normal instances, it recursively generates segmentation on the instances by randomly selecting an attribute and generating splits for the chosen attribute.

% it recursively generates segmentation on the instances by randomly selecting an attribute and then randomly generating a split value for the chosen attribute, between the minimum and maximum values allowed for that attribute.

% and most of them assume the dataset is given and static. 
% Whereas, in many application scenarios, we need to identify the anomalies in an interactive manner, e.g., user attack detection in recommender systems~\cite{wilson2013power}, 
% identify the anomalies in an interactive manner,



% \vspace{-2mm}
\section{Conclusions and Future Work}
In this work, we conduct a pilot study on system-wise anomaly detection, which involves: 
(i) using Markov decision process to characterize interactive systems, and giving the formal definition of anomalous systems;
(ii) proposing \Algnameabbr{} for end-to-end system-wise anomaly detection which involves system embedding neutralization to encourage consistent behaviors of normal systems for the isolation of anomalous systems;
(iii) adopting experience replay mechanism to stabilize the training procedure during the real-time interactions with the systems.
Experimental results demonstrate the effectiveness of \Algnameabbr{} in the scenario of identifying anomalous robotic systems and detecting malicious attacks in recommender systems.
In the future, we will explore the possibility of extending \Algnameabbr{} to more sophisticated scenarios.



% \section*{Acknowledgment}

% The preferred spelling of the word ``acknowledgment'' in America is without 
% an ``e'' after the ``g''. Avoid the stilted expression ``one of us (R. B. 
% G.) thanks $\ldots$''. Instead, try ``R. B. G. thanks$\ldots$''. Put sponsor 
% acknowledgments in the unnumbered footnote on the first page.

% \bibliographystyle{named}
\bibliographystyle{IEEEtran}
\bibliography{adrl}

\section{Appendix}

\subsection{Proof of $\sum_{i=1}^N \sum_{j=1}^N ||\textbf{u}_i \!-\! \textbf{u}_j||_2 \!\leq\! 2(N\!-\!1)\! \sum_{i=1}^N ||\textbf{u}_i \!-\! \textbf{u}_c||_2$ in Section~\ref{sec:32}}

For any vectors $\boldsymbol{x}$ and $\boldsymbol{y} \in \mathbb{R}^N$, we have:
\begin{equation}
\begin{aligned}
||\boldsymbol{x} - \boldsymbol{y}||_2 
&= \sqrt{\sum_{i=1} x_i^2 + y_i^2 - 2 x_i y_i}
\\
&= \sqrt{\sum_{i=1} x_i^2 + \sum_{i=1} y_i^2 +  2 \sum_{i=1} x_i (-y_i)}.
\nonumber
\end{aligned}
\end{equation}
According to the Cauchy-Schwarz inequality $\forall a_i, b_i \!\in\! \mathbb{R}$, $(\sum_{i=1} a_i b_i)^2 \leq \sum_{i=1} a_i^2 \sum_{i=1} b_i^2$, we have:
\begin{equation}
\begin{aligned}
||\boldsymbol{x} - \boldsymbol{y}||_2 
&\leq \sqrt{\sum_{i=1} x_i^2 + \sum_{i=1} y_i^2 +  2 \sqrt{\sum_{i=1} x_i^2 \sum_{i=1} y_i^2}}
\\
&= \sqrt{\sum_{i=1} x_i^2} + \sqrt{\sum_{i=1} y_i^2}
\\
&= ||\boldsymbol{x}||_2 + ||\boldsymbol{y}||_2.
\nonumber
\end{aligned}
\end{equation}
Let $\boldsymbol{x} = \boldsymbol{u}_i - \boldsymbol{u}_c$ and $\boldsymbol{y} = \boldsymbol{u}_j - \boldsymbol{u}_c$, thus we have:
\begin{equation}
\label{eq:triangle_inequality}
||\boldsymbol{u}_i - \boldsymbol{u}_j||_2 \leq ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2 + ||\boldsymbol{u}_j - \boldsymbol{u}_c||_2.
\end{equation}
Plugging the inequality into $\sum_{i=1}^K \sum_{j=1}^K || \boldsymbol{u}_i - \boldsymbol{u}_j ||_2$, we have:
\begin{equation}
\begin{aligned}
&\sum_{i=1}^K \sum_{j=1}^K || \boldsymbol{u}_i \!-\! \boldsymbol{u}_j ||_2 = \sum_{i=1}^K \sum_{j\neq k} || \boldsymbol{u}_i \!-\! \boldsymbol{u}_j ||_2
\\
&\leq \sum_{i=1}^K \sum_{j=1}^K ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2 + ||\boldsymbol{u}_j - \boldsymbol{u}_c||_2
\\
&= \sum_{i=1}^K \sum_{j\neq k} ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2 + \sum_{j=1}^K \sum_{k \neq j} ||\boldsymbol{u}_j - \boldsymbol{u}_c||_2
\\
&= (N-1)\sum_{i=1}^K ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2 + (N-1) \sum_{j=1}^K ||\boldsymbol{u}_j - \boldsymbol{u}_c||_2
\\
&= 2(N-1)\sum_{i=1}^K ||\boldsymbol{u}_i - \boldsymbol{u}_c||_2.
\nonumber
\end{aligned}
\end{equation}



% \begin{figure*}
% % \setlength{\abovecaptionskip}{-1mm}
% % \setlength{\belowcaptionskip}{-5mm}
% % \subfigcapskip=-1mm
% \centering
% \begin{minipage}{0.45\linewidth}
% \centering
% \subfigure[Interaction with each user by VirtualTaobao.]{
% \centering
% \includegraphics[width=1.0\textwidth]{figure/AU_interaction-cropped.pdf}
% }
% \end{minipage}
% \text{ }
% \text{ }
% \begin{minipage}{0.42\linewidth}
% \centering
% \subfigure[Interaction with each robot by Pybullet.]{
% \centering
% \raisebox{0.3\height}{\includegraphics[width=1.0\textwidth]{figure/robotic_interaction-cropped.pdf}}}
% \end{minipage}
% \text{ }
% \text{ }
% \caption{Experiment Details of \Algnameabbr{}-R interacting with each usesr using VirtualTaobao and \Algnameabbr{}-T interacting with each robot using Pybullet.}
% \label{fig:virtual_taobao_pybullet}
% \end{figure*}

% \subsection{Experiment Details of VirtualTaobao}

% % \subsection{Interaction with Users by VirtualTaobao}

% \emph{VirtualTaobao}\footnote{\url{https://github.com/eyounx/VirtualTaobao}} prvoides APIs to sequentially interact with each user.
% Specifically, as shown in Figure~\ref{fig:virtual_taobao_pybullet} (a), in the interaction with user $k$ at time $t$, \Algnameabbr{}-R outputs an action $a_{i,t} \in \mathbb{R}^{26}$ indicating 20 recommended items to user $k$.
% \emph{VirtualTaobao} receives $a_{i,t}$ and gives a 20 dimensional multi-hot code indicating user $k$'s clicks, where in dimension $i$, 1 denotes clicking and 0 denotes skipping item $i$, for $1 \leq i \leq 20$.
% For anomalous users,  $a \%$ clicks are flipped as the fake clicks, where $\lambda$ is set to $0.5, 1$ and $1.5$ in our experiments.
% Normal users never have fake clicks.
% The reward after this interaction equals user $k$'s total number of clicks on the 20 items.

% % After $T$ times of interaction with user $k$, \emph{VirtualTaobao} will transform to another user $k+1$ (with different user feature from user $k$).

% \subsection{Experiment Details of Robotic Systems}
% % \subsection{Construct Robotic Systems by Pybullet}

% \emph{Pybullet}\footnote{\url{https://github.com/bulletphysics/bullet3}} provides APIs to construct different types robotic systems, such as \emph{HalfCheetah}, \emph{Walker2D} and \emph{Ant} in this paper.
% Besides, we conduct our experiment considering a real-world scenario.
% For each type of robotic system, inconsistency of physical parameters between different instances exists due to the limitation of manufacture, leading to different state transitions from each other, and those with intolerable inconsistency of parameters are anomalous systems.
% Hence, in our experiment, we let \emph{HalfCheetah}, \emph{Walker2D} and \emph{Ant} with default values of physical parameters be normal systems, and let anomalous systems have outlier physical parameters in contrast with normal systems.
% Specifically, as shown in Figure~\ref{fig:virtual_taobao_pybullet} (b), anomalous robotic systems are constructed by using different physical parameters to generate a XML file, then loading the XML file to PyBullet to initialize the robotic system.
% The physical parameters of anomalous systems A-\emph{HalfCheetah}, A-\emph{Walker2D} and A-\emph{Ant} inconsistent with normal systems \emph{HalfCheetah}, \emph{Walker2D} and \emph{Ant}, respectively, are shown in Table~\ref{tb:physical_parameters}.
% Other parameters keep unvaried according to the standard Pybullet.


% \subsection{Hyperparamters of \Algnameabbr{}-R and \Algnameabbr{}-T}

% Please refer to Tables~\ref{tb:hyperparameters_SEN/R} and~\ref{tb:hyperparameters_SEN/T} for the hyperparameters setup the experiments of \Algnameabbr{}-R and \Algnameabbr{}-T, respectively.

% \subsection{Structure of Embedding Networks}

% Please refer to Figure~\ref{fig:embedding_net_structure} for the structure of embedding networks $f , f $ and $\text{LSTM}_D$.

% \begin{figure*}
% \setlength{\abovecaptionskip}{0.15cm}
% \setlength{\belowcaptionskip}{0cm}
% \centering
% \includegraphics[width=1.0\textwidth]{figure/Embeddig_net_structure-cropped.pdf}
% \caption{Structure of embedding network}
% \label{fig:embedding_net_structure}
% \end{figure*}

% \begin{figure}[h]
% \includegraphics[width=1.0\textwidth]{figure/decoder_structure.png}
% \caption{Structure of $\text{LSTM}_D$ in \Algnameabbr{}/E.}
% \end{figure}

% \subsection{Pseudo code for Interaction with an MDP}

% Please refer to Algorithm 3 for the pseudo code of interacting with an MDP system.


% \subsection{Device Information}

% \begin{table}[H]
% \centering
%     \begin{tabular}{c|c}
%       \hline
%       Device attribute & Value \\
%       \hline
%       Computing infrastructure & CPU \\
%       CPU model & Intel Core i5 \\
%       Basic frequency & 1.4GHz \\
%       Memory & 8GB \\
%       Operating system & Linux \\
%       \Algnameabbr{}-R training time & 0.5 CPU sec/iteration $\!\times\!$ 1000 iterations  \\
%       \Algnameabbr{}-T training time & 0.5 CPU sec/iteration $\!\times\!$ 2000 iterations  \\
%       \hline
%     \end{tabular}
%     \caption{Information of computing infrastructure for experiments.}
%     \label{tb:equipment}
% \end{table}

\end{document}


==> improvement.txt <==
INVALID: improve the algorithm of anomaly score estimation 


1. Detect anomalous model (DNN)

2. Remove the InterSAD-R

3. Add a simple case, no time stream. (Detect anomalous model, such as Resnet-18)

4. Whole work: single state system anomaly detection, time-varied system anomaly detection



